Human-AI Interactions and Societal Pitfalls

When working with generative artificial intelligence (AI), users may see productivity gains, but the AI-generated content may not match their preferences exactly. To study this effect, we introduce a Bayesian framework in which heterogeneous users choose how much information to share with the AI, facing a trade-off between output fidelity and communication cost. We show that the interplay between these individual-level decisions and AI training may lead to societal challenges. Outputs may become more homogenized, especially when the AI is trained on AI-generated content, potentially triggering a homogenization death spiral. And any AI bias may propagate to become societal bias. A solution to the homogenization and bias issues is to reduce human-AI interaction frictions and enable users to flexibly share information, leading to personalized outputs without sacrificing productivity.

==> PlotData/GammamuA_1SigAs_1.csv <==
gamma,Gamma1.0,Gamma1.5,Gamma2.0,Gamma2000.0
0.1,0.05479563046966883,0.05479563046966883,0.05479563046966883,0.05479563046966883
0.15000000000000002,0.0796826977553211,0.0796826977553211,0.0796826977553211,0.0796826977553211
0.20000000000000004,0.10226314899340365,0.10226314899340365,0.10226314899340365,0.10226314899340365
0.25000000000000006,0.12312571514909414,0.12312571514909414,0.12312571514909414,0.12312571514909414
0.30000000000000004,0.14245990812130516,0.14245990812130516,0.14245990812130516,0.14245990812130516
0.3500000000000001,0.16059335363193408,0.16059335363193408,0.16059335363193408,0.16059335363193408
0.40000000000000013,0.17724901668515372,0.17724901668515372,0.17724901668515372,0.17724901668515372
0.45000000000000007,0.19287661972743178,0.19287661972743178,0.19287661972743178,0.19287661972743178
0.5000000000000001,0.2077924052772273,0.2077924052772273,0.2077924052772273,0.2077924052772273
0.5500000000000002,0.22221908250962355,0.22221908250962355,0.22221908250962355,0.22221908250962355
0.6000000000000002,0.2358314333461143,0.2358314333461143,0.2358314333461143,0.2358314333461143
0.6500000000000001,0.24879991933440906,0.24911523936725374,0.24911523936725374,0.24911523936725374
0.7000000000000002,0.256953814520011,0.26124978119982895,0.26124978119982895,0.26124978119982895
0.7500000000000002,0.2562264311941617,0.2730908549780313,0.2730908549780313,0.2730908549780313
0.8000000000000002,0.24641692969610116,0.2842560017608304,0.2842560017608304,0.2842560017608304
0.8500000000000002,0.23021227016688098,0.2950472239950246,0.2950472239950246,0.2950472239950246
0.9000000000000002,0.21312137655699923,0.3055553392859536,0.3055553392859536,0.3055553392859536
0.9500000000000003,0.19882044252710787,0.3156931680494447,0.3156931680494447,0.3156931680494447
1.0000000000000004,0.18550651276867125,0.3254711581071061,0.32548040518004007,0.32548040518004007
1.0500000000000003,0.17439145864781672,0.3348653113439255,0.3350068121004579,0.3350068121004579
1.1000000000000005,0.16566777918871503,0.343488436273665,0.34407549507369584,0.34407549507369584
1.1500000000000004,0.15879735807167036,0.35047106856485805,0.35289219949667705,0.35289219949667705
1.2000000000000004,0.15346972663699598,0.35485407330470065,0.3614571800214429,0.3614571800214429
1.2500000000000004,0.1491862403090141,0.35631334524765,0.3696845549395012,0.3696845549395012
1.3000000000000005,0.14539265089571698,0.3554873365378612,0.37777999133105217,0.37777999133105217
1.3500000000000005,0.14226612038705444,0.35272054326384966,0.38566559908735193,0.38566559908735193
1.4000000000000006,0.13968657704871462,0.3472313153220351,0.3933120131457475,0.3933120131457475
1.4500000000000006,0.13767425750294884,0.3408807460907181,0.4007057665563333,0.4007283844915692
1.5000000000000004,0.1362995115322184,0.3329665726927421,0.40780470701808785,0.4079080689168289
1.5500000000000005,0.13543705004984705,0.32482797660497703,0.41467712621804603,0.4149570834560859
1.6000000000000005,0.1344177408455886,0.31664210421061134,0.4210286960944291,0.4217859817062186
1.6500000000000006,0.13352828164612585,0.3086875532322346,0.4265255908812043,0.4284456855104001
1.7000000000000006,0.13303393121975066,0.3014176700319678,0.4312112034243477,0.4349855247965051
1.7500000000000007,0.130890941756375,0.29507555750723785,0.4345203715469407,0.4413623741697052
1.8000000000000007,0.13070076315095058,0.2886760910547973,0.43695833842653975,0.44758261175788117
1.8500000000000008,0.13070076315095058,0.28304225271739564,0.438009106964545,0.4537151478588995
1.9000000000000008,0.13070076315095058,0.2778632365109667,0.437967999873664,0.4596053781356169
1.9500000000000006,0.13070076315095058,0.2725456444035916,0.43747256777830035,0.4654127397191134
2.0000000000000004,0.13070076315095058,0.26860224076412226,0.4362926241888094,0.47111419411158445
2.0500000000000007,0.13070076315095058,0.26417481226760986,0.4341778028063538,0.4767317070088111
2.100000000000001,0.13070076315095058,0.260455670792356,0.4311858475398613,0.4822563534063112
2.150000000000001,0.13070076315095058,0.2568872981416723,0.42759950207187625,0.48769163642715757
2.2000000000000006,0.13070076315095058,0.25332723491039744,0.4240905622200742,0.4929933643859748
2.250000000000001,0.13070076315095058,0.25058884998538306,0.4201630662527241,0.49817315426190284
2.3000000000000007,0.13070076315095058,0.24805953927120786,0.4155652868999227,0.5033430471831158
2.350000000000001,0.13070076315095058,0.24525842282320295,0.4110639211513771,0.5083087118280141
2.400000000000001,0.13070076315095058,0.24326383757802433,0.40692883740130104,0.5132000641758251
2.450000000000001,0.13070076315095058,0.2408478278252497,0.4018374416902397,0.5180507765125846
2.500000000000001,0.13070076315095058,0.2390739454924678,0.39733807511696423,0.5228231111592153
2.5500000000000007,0.13070076315095058,0.23728312827975806,0.39295504167442014,0.527438407048383
2.600000000000001,0.13070076315095058,0.2355821274772472,0.388900755169623,0.5320284188329921
2.650000000000001,0.13070076315095058,0.2341519298716145,0.38461213459755206,0.5365173555061529
2.700000000000001,0.13070076315095058,0.23296458105231316,0.380598463647701,0.5409300183698502
2.750000000000001,0.13070076315095058,0.2321818236184476,0.3767330030772663,0.5452836260438475
2.800000000000001,0.13070076315095058,0.23121469513564433,0.37346304901358535,0.5495648402316792
2.850000000000001,0.13070076315095058,0.23020514498119246,0.36979765753676946,0.5538245708442695
2.900000000000001,0.13070076315095058,0.22905601213904359,0.36726236957780434,0.55798574408226
2.950000000000001,0.13070076315095058,0.22865123936120754,0.3644018684256892,0.5620561788308375
3.000000000000001,0.13070076315095058,0.22805354345101234,0.36152453157048453,0.5660529048923469
3.050000000000001,0.13070076315095058,0.22746400654737037,0.35854800531558095,0.5700816168457794


==> PlotData/LossmuA_0.csv <==
sigmaA,gamma0.1,gamma0.3,gamma0.5,gamma1.0,gamma1.5,gamma2.0,gamma2.5,gamma4.0
0.1,0.1767171460540663,0.37705498658463915,0.5115388176429978,0.7161274431715977,0.8267399364136708,0.8903357527767084,0.9270910091753017,0.9713167139869322
0.30000000000000004,0.15831212705891387,0.3188730106616807,0.42743416030702364,0.6055627078317467,0.7158840644147191,0.7902215971781403,0.8420255221381171,0.9256188451832126
0.5000000000000001,0.15468947561830754,0.3017533407725434,0.39732521009208266,0.5550297319522594,0.6568235832307545,0.7288219323117108,0.7822873635299318,0.8794279577911708
0.7000000000000001,0.1535670847227719,0.29537801147363807,0.3843191761697389,0.5283723413930658,0.6222613729677436,0.6902954521619069,0.742117088369008,0.8421433053168216
0.9000000000000001,0.15316679212443085,0.2927531123264054,0.3784287250217818,0.5137746758447327,0.6013783134426844,0.6654918312134104,0.7149990594572775,0.8138875980950905
1.1000000000000003,0.1530299053911915,0.29165403470395335,0.3757089604119305,0.5058043415333351,0.5886967663980538,0.6494124849160464,0.6966081092587153,0.7927054315602804
1.3000000000000003,0.15300117567275526,0.291241864934853,0.37449847882355963,0.5015409859925256,0.581124007594802,0.6390696593852666,0.684206178441137,0.7771578822748287
1.5000000000000004,0.15301904726830123,0.2911590024812239,0.37405632573010794,0.49936672525091524,0.576758176221517,0.6325515763333757,0.675937993008083,0.7657614088774473
1.7000000000000004,0.15305692736177462,0.2912394031219701,0.374016705500883,0.49839678817359756,0.5743830200493024,0.6286008579006725,0.6705823788588424,0.757537469403306
1.9000000000000004,0.15310247920465794,0.2913993369849797,0.3741942022145509,0.4981273945075859,0.5732381926731122,0.6263328036041951,0.6672793612852823,0.7517243221213171
2.1000000000000005,0.15314994012908423,0.2915961956466055,0.37448398369156316,0.49827752287859695,0.5728550298739213,0.6251795075973369,0.6653863437210092,0.7477394090125294
2.3000000000000007,0.1531964803687286,0.2918070266332625,0.3748258662948549,0.49867138734246436,0.5729556368406055,0.6248027428244294,0.6644636157379672,0.7451426205499329
2.5000000000000004,0.15324081048370955,0.29201925543237417,0.37518882065489273,0.4992076683543598,0.5733620910002952,0.6249105269887373,0.6642103862599888,0.7435834892346314
2.7000000000000006,0.15328239751647207,0.2922259180916371,0.37555584188647745,0.4998208563086566,0.5739373091933345,0.6253413573760684,0.6644120091277171,0.7427971252079499
2.900000000000001,0.15332110981345043,0.292423650879745,0.37591560573756244,0.5004692837966991,0.5746252592021792,0.625975620521671,0.664903207783234,0.7425826218757638
3.1000000000000005,0.15335699135460512,0.29261058126796274,0.3762628590981064,0.5011243315392653,0.5753726916876832,0.6267384015575576,0.6655884844961195,0.7427571390327149
3.3000000000000007,0.1533902035483777,0.2927862719986666,0.3765942720622765,0.5017727154776769,0.576149785204424,0.6275776912443638,0.6664096177529097,0.7432205102515531
3.500000000000001,0.153420937047952,0.2929508257698362,0.3769084255774325,0.5024056668672346,0.5769333595560355,0.6284600289290866,0.6672971397091535,0.743865875635791
3.7000000000000006,0.15344939410993477,0.2931047278926573,0.3772053193511948,0.5030117076462676,0.5777071934642978,0.6293579812291188,0.6682223952902756,0.744635423449747
3.900000000000001,0.15347576709999206,0.2932487008120335,0.3774852168295004,0.5035919581584256,0.5784601252566075,0.630249954447329,0.6691683429683857,0.7454928035417674
4.1000000000000005,0.1535002483632235,0.2933834407284152,0.3777486770913606,0.5041461946115434,0.5791928492864162,0.6311317031981027,0.6701076204522921,0.7464132648007825
4.300000000000001,0.15352300957248138,0.293509615949304,0.3779967116662931,0.5046739211745173,0.579903055387074,0.6319908011268545,0.6710344596830642,0.7473792349954941
4.500000000000001,0.1535442084774777,0.29362779926480337,0.37823018411216375,0.5051754029367378,0.5805878529350829,0.6328264869688548,0.6719442347904281,0.7483549139479716
4.7,0.15356398494340823,0.29373862133561224,0.3784499474783682,0.5056510637320042,0.5812451770926917,0.6336329394747505,0.6728297314299377,0.749328524092197
4.9,0.15358247234897968,0.29384258618371356,0.3786568946814145,0.5061028624370795,0.5818741853384827,0.63440652824661,0.6736924099650449,0.7502864067651274
5.1000000000000005,0.15359978247643075,0.2939402808977005,0.37885185144796435,0.5065317898633847,0.582473976419937,0.6351481556834999,0.6745234787934085,0.7512163519437973
5.300000000000001,0.15361602136578573,0.29403221610705016,0.37903592060951363,0.5069381162615606,0.5830470410087422,0.6358578432004769,0.6753224009132809,0.7521294123199521
5.500000000000001,0.1536312809021039,0.29411883434365915,0.37920956524571536,0.507323330484106,0.5835941375208061,0.6365383018087074,0.6760920952921696,0.7530259716671645
5.700000000000001,0.15364564346196885,0.29420054694835196,0.3793737454928348,0.5076883782014296,0.5841164697341438,0.6371881700895431,0.6768314600940547,0.7538982457592633
5.9,0.15365918119858493,0.29427773249305,0.3795291145227852,0.5080353056601906,0.5846151679518246,0.6378083422215518,0.6775429488659725,0.7547460809788721


==> PlotData/MSE.csv <==
effort,e1,e3,e1Var,e1Bias,e3Var,e3Bias
0.0001,1.006287866746684,8.991907283444899,0.008085439659406944,0.9982024270872769,0.008085439659406944,8.983821843785492
0.0101,1.5277344899131837,8.250068750572922,0.6874427073307164,0.8402917825824673,0.6874427073307164,7.562626043242205
0.0201,1.8845846134497959,7.621305783724279,1.1674944671654857,0.7170901462843103,1.1674944671654857,6.453811316558793
0.0301,2.1286082691574237,7.08159571956881,1.509484837856,0.6191234313014232,1.509484837856,5.572110881712809
0.040100000000000004,2.2937300448361295,6.613270629730326,1.753787471724355,0.5399425731117745,1.753787471724355,4.85948315800597
0.050100000000000006,2.4027713771514008,6.203046385002411,1.927737001170024,0.47503437598137643,1.927737001170024,4.275309383832388
0.0601,2.4714316030261485,5.840742423259134,2.050267750497025,0.4211638525291233,2.050267750497025,3.79047467276211
0.07010000000000001,2.510719829251351,5.518425409283218,2.1347566317473676,0.3759631975039833,2.1347566317473676,3.3836687775358496
0.0801,2.5284849116551977,5.22982160497414,2.19081782499033,0.33766708666486794,2.19081782499033,3.0390037799838114
0.0901,2.5304031918361503,4.969904467391904,2.225465532391681,0.30493765944446927,2.225465532391681,2.7444389350002236
0.10010000000000001,2.52063085893392,4.734599400284076,2.2438847912651503,0.2767460676687695,2.2438847912651503,2.4907146090189256
0.1101,2.5022436141907134,4.520568587071175,2.2499529925806554,0.25229062161005766,2.2499529925806554,2.270615594490519
0.1201,2.4775383897611505,4.325051660339278,2.2465992309388847,0.23093915882226587,2.2465992309388847,2.078452429400393
0.1301,2.448243788715794,4.14574600396149,2.2360560118100827,0.21218777690571192,2.2360560118100827,1.9096899921514074
0.1401,2.415669022970211,3.980715644212483,2.220038195314927,0.1956308276552839,2.220038195314927,1.760677448897555
0.15009999999999998,2.380810727418077,3.828321068526947,2.199871934779469,0.18093879263860874,2.199871934779469,1.6284491337474787
0.1601,2.3444304895023866,3.6871645704453284,2.176588729384519,0.16784176011786764,2.176588729384519,1.5105758410608088
0.1701,2.3071117412192006,3.556047255916868,2.1509948018819918,0.15611693933720844,2.1509948018819918,1.405052454034876
0.18009999999999998,2.2693019250024955,3.4339349078560804,2.1237228021457972,0.1455791228566981,2.1237228021457972,1.3102121057102827
0.1901,2.2313440307769787,3.319930650337527,2.0952707033319102,0.13607332744506856,2.0952707033319102,1.224659947005617
0.2001,2.1935003802739943,3.2132528830018927,2.0660313174330067,0.12746906284098733,2.0660313174330067,1.147221565568886
0.21009999999999998,2.155970701269828,3.1132173371614384,2.0363148717833766,0.1196558294864513,2.0363148717833766,1.0769024653780617
0.2201,2.1189059583043366,3.019222382501929,2.0063664052796377,0.11253955302469908,2.0063664052796377,1.0128559772222916
0.2301,2.082419003472442,2.930736917516038,1.9763792642169924,0.10603973925544945,1.9763792642169924,0.9543576532990451
0.24009999999999998,2.0465928258959014,2.84729032870385,1.9465056380449082,0.10008718785099358,1.9465056380449082,0.9007846906589423
0.2501,2.0114869748537427,2.768464117628965,1.91686483200684,0.09462214284690272,1.91686483200684,0.8515992856221246
0.2601,1.9771425846476756,2.693884881319405,1.887549797563709,0.08959278708396624,1.887549797563709,0.8063350837556961
0.2701,1.9435863223436598,2.623218397505027,1.8586323129484892,0.08495400939517093,1.8586323129484892,0.7645860845565383
0.2801,1.9108335010300186,2.5561646170013352,1.830167111533604,0.0806663894964146,1.830167111533604,0.7259975054677313
0.29009999999999997,1.8788905431472513,2.4924534049682907,1.8021951854196212,0.07669535772762995,1.8021951854196212,0.6902582195486695
0.3001,1.8477569351445449,2.431840903563997,1.7747464390921133,0.07301049605243162,1.7747464390921133,0.6570944644718847
0.3101,1.8174267822123247,2.3741064127252107,1.7478418283982142,0.0695849538141107,1.7478418283982142,0.6262645843269964
0.3201,1.7878900472764696,2.319049704965343,1.72149509006536,0.06639495721110919,1.72149509006536,0.5975546148999827
0.3301,1.7591335397614791,2.2664887053312848,1.6957141440652534,0.06341939569622573,1.6957141440652534,0.5707745612660317
0.3401,1.7311417053430418,2.216257479868994,1.6705022335272977,0.060639471815744014,1.6705022335272977,0.5457552463416961
0.3501,1.7038972569217024,2.1682044857741696,1.6458588533151437,0.05803840360655841,1.6458588533151437,0.5223456324590258
0.3601,1.6773816785527618,2.122191044353793,1.6217805078276326,0.05560117072512892,1.6217805078276326,0.5004105365261603
0.3701,1.6515756274652527,2.0780900043870787,1.5982613303500244,0.05331429711522826,1.5982613303500244,0.4798286740370543
0.3801,1.626459254148257,2.035784568752969,1.5752935898226679,0.051165664325589034,1.5752935898226679,0.46049097893030133
0.3901,1.602012456440653,1.9951672615220912,1.5528681058054732,0.049144350635179745,1.5528681058054732,0.44229915571661776
0.4001,1.578215080377139,1.9561390162794237,1.5309745883893537,0.04724049198778558,1.5309745883893537,0.4251644278900702
0.4101,1.5550470780265213,1.9186083693960645,1.5096019166053283,0.04544516142119291,1.5096019166053283,0.4090064527907362
0.4201,1.5324886305608654,1.882490744420507,1.4887383663284102,0.04375026423245524,1.4887383663284102,0.3937523780920972
0.4301,1.51052024320323,1.847707815804061,1.4683717966281262,0.04214844657510387,1.4683717966281262,0.37933601917593485
0.4401,1.4891228174304312,1.8141869418855447,1.448489801873542,0.0406330155568892,1.448489801873542,0.3656971400120029
0.4501,1.4682777047881004,1.781860658496505,1.4290798355745498,0.03919786921355061,1.4290798355745498,0.3527808229219555
0.4601,1.4479667458558902,1.750666225758136,1.4101293108681097,0.037837434987780694,1.4101293108681097,0.34053691489002624
0.4701,1.428172297239935,1.720545221663576,1.39162568168698,0.03654661555295511,1.39162568168698,0.328919539976596
0.48009999999999997,1.4088772489355539,1.6914431769061624,1.373556507939228,0.03532074099632608,1.373556507939228,0.3178866689669347
0.4901,1.3900650339703127,1.6633092461512868,1.3559095074476912,0.034155526522621764,1.3559095074476912,0.3073997387035959
0.5001,1.3717196318859977,1.6360959115781055,1.3386725969244844,0.03304703496151348,1.3386725969244844,0.2974233146536214
0.5101,1.3538255673318633,1.6097587150548216,1.3218339238664936,0.03199164346536974,1.3218339238664936,0.2879247911883277
0.5201,1.3363679048081742,1.5842560157721486,1.3053818909376773,0.030986013870496827,1.3053818909376773,0.27887412483447144
0.5301,1.3193322404083756,1.5595487705557192,1.2893051741399575,0.030027066268417966,1.2893051741399575,0.2702435964157617
0.5401,1.3027046912522529,1.5356003344196283,1.2735927358563308,0.0291119553959219,1.2735927358563308,0.26200759856329714
0.5501,1.2864718831746054,1.5123762792182693,1.2582338336691474,0.028238049505457986,1.2582338336691474,0.2541424455491219
0.5601,1.270620937129089,1.489844228508997,1.2432180257066003,0.027402911422488498,1.2432180257066003,0.24662620280239647
0.5701,1.255139454680777,1.4679737069598264,1.2285351731458958,0.026604281534881164,1.2285351731458958,0.23943853381393046
0.5801,1.2400155028901967,1.4467360028291727,1.2141754403978249,0.025840062492372005,1.2141754403978249,0.23256056243134804
0.5901,1.2252375988333866,1.42610404221268,1.2001292934109749,0.025108305422411662,1.2001292934109749,0.22597474880170496
0.6001,1.2107946939546372,1.4060522738989831,1.186387496461594,0.024407197493043223,1.186387496461594,0.21966477743738902
0.6101,1.196676158409163,1.3865565638047113,1.1729411077347196,0.023735050674443564,1.1729411077347196,0.21361545606999205
0.6201,1.1828717655205294,1.3675940980716925,1.159781473951634,0.02309029156889538,1.159781473951634,0.2078126241200584
0.6301,1.1693716764510131,1.3491432940083048,1.1469002242563517,0.02247145219466147,1.1469002242563517,0.20224306975195322
0.6401,1.1561664251611423,1.3311837181440338,1.134289263538281,0.021877161622861418,1.134289263538281,0.19689445460575275
0.6501,1.1432469037167072,1.3136960107431144,1.1219407653384064,0.021306138378300893,1.1219407653384064,0.19175524540470804
0.6601,1.1306043479867665,1.2966618161909838,1.1098471644612393,0.02075718352552717,1.1098471644612393,0.18681465172974454
0.6701,1.1182303237641669,1.280063718727332,1.0980011493937714,0.020229174370395633,1.0980011493937714,0.18206256933356071
0.6801,1.1061167133302183,1.2638851830527038,1.0863956546149076,0.019721058715310706,1.0863956546149076,0.17748952843779633
0.6901,1.0942557024772217,1.2481104993828787,1.0750238528640146,0.019231849613207147,1.0750238528640146,0.17308664651886432
0.7001000000000001,1.0826397679960653,1.2327247325672177,1.0638791474246714,0.018760620571394052,1.0638791474246714,0.16884558514254647
0.7101,1.0712616656309104,1.2177136749245698,1.052955164469203,0.01830650116170741,1.052955164469203,0.16475851045536669
0.7201,1.0601144184988252,1.2030638024836586,1.042245745500721,0.01786867299810419,1.042245745500721,0.16081805698293772
0.7301,1.049191305968947,1.188762234344662,1.0317449399219827,0.017446366046964357,1.0317449399219827,0.15701729442267923
0.7401,1.0384858529931587,1.1747966949052981,1.0214469977541412,0.017038855239017436,1.0214469977541412,0.15334969715115693
0.7501,1.0279918198782823,1.1611554787186005,1.0113463625232424,0.01664545735503978,1.0113463625232424,0.149809116195358
0.7601,1.0177031924882864,1.1478274177709193,1.0014376643279574,0.016265528160329088,1.0014376643279574,0.1463897534429618
0.7701,1.0076141728639,1.1348018509879083,0.9917157130983991,0.01589845976550102,0.9917157130983991,0.1430861378895092
0.7801,0.997719170246233,1.1220685957934897,0.9821754920528258,0.015543678193407079,0.9821754920528258,0.13989310374066372
0.7901,0.9880127924905066,1.1096179215623418,0.9728121513565271,0.015200641133979401,0.9728121513565271,0.1368057702058146
0.8001,0.9784898378556883,1.0974405248204466,0.9636210019850935,0.014868835870594779,0.9636210019850935,0.133819522835353
0.8101,0.969145287155705,1.0855275060608618,0.9545975097925604,0.014547777363144627,0.9545975097925604,0.13092999626830162
0.8201,0.9599742962579398,1.0738703480533116,0.9457372897835183,0.01423700647442149,0.9457372897835183,0.1281330582697934
0.8301000000000001,0.9509721889148356,1.0624608955364836,0.9370361005871296,0.013936088327706011,0.9370361005871296,0.1254247949493541
0.8401,0.9421344499146596,1.0512913361912881,0.928489839130081,0.01364461078457857,0.928489839130081,0.12280149706120713
0.8501,0.9334567185377716,1.0403541828017893,0.9200945355047694,0.01336218303300221,0.9200945355047694,0.12025964729701989
0.8601,0.924934782305081,1.0296422565182075,0.9118463480284402,0.013088434276640817,0.9118463480284402,0.11779590848976736
0.8701,0.9165645710057617,1.0191486711433717,0.9037415584885605,0.012823012517201237,0.9037415584885605,0.11540711265481113
0.8801,0.9083421509917069,1.008866818370344,0.8957765675693773,0.012565583422329638,0.8957765675693773,0.11309025080096674
0.8901,0.9002637197266308,0.9987903539047153,0.8879478904543703,0.012315829272260576,0.8879478904543703,0.11084246345034518
0.9001,0.8923256005781767,0.9889131844103333,0.8802521525991571,0.012073447979019575,0.8802521525991571,0.10866103181117617
0.9101,0.8845242378418251,0.9792294552220129,0.8726860856693016,0.01183815217252346,0.8726860856693016,0.10654336955271113
0.9201,0.8768561919858653,0.969733538773179,0.865246523637451,0.011609668348414237,0.865246523637451,0.10448701513572813
0.9301,0.8693181351071119,0.9604200236903605,0.8579303990342058,0.011387736072906083,0.8579303990342058,0.10248962465615474
0.9401,0.8619068465875206,0.9512837045101417,0.850734739347193,0.011172107240327637,0.850734739347193,0.10054896516294873
0.9501000000000001,0.8546192089422628,0.94231957197751,0.843656663562857,0.010962545379405896,0.843656663562857,0.09866290841465307
0.9601,0.8474522038502534,0.9335228038876039,0.8366933788455847,0.010758825004668812,0.8366933788455847,0.09682942504201932
0.9701,0.840402908358534,0.9248887564356842,0.8298421773488902,0.010560731009643784,0.8298421773488902,0.09504657908679406
0.9801,0.8334684912523088,0.9164129560427251,0.8231004331535067,0.010368058098802046,0.8231004331535067,0.09331252288921842
0.9901,0.8266462095828147,0.908091091626391,0.8164655993273677,0.010180610255447045,0.8164655993273677,0.0916254922990234
1.0001,0.8199334053455772,0.8999190072893442,0.8099352051026064,0.009998200242970845,0.8099352051026064,0.0899838021867376
1.0101,0.8133275023019575,0.8918926953988248,0.803506853164849,0.009820649137108402,0.803506853164849,0.08838584223397562
1.0201,0.8068260029372388,0.8840082900332976,0.7971782170502316,0.009647785887007345,0.7971782170502316,0.08683007298306611
1.0301,0.8004264855488252,0.8762620607736421,0.7909470386457231,0.009479446903102099,0.7909470386457231,0.08531502212791887
1.0401,0.7941266014584368,0.8686504068179405,0.7848111257884989,0.009315475669937944,0.7848111257884989,0.08383928102944149
1.0501,0.78792407234249,0.861169851400358,0.7787683499602563,0.009155722382233514,0.7787683499602563,0.08240150144010162
1.0601,0.781816687675125,0.8538170364959349,0.7728166440725237,0.009000043602601242,0.7728166440725237,0.08100039242341119
1.0701,0.7758023022786318,0.8465887177943542,0.7669540003391666,0.008848301939465293,0.7669540003391666,0.07963471745518763
1.0801,0.7698788339762624,0.8394817599268718,0.7611784682324365,0.008700365743826148,0.7611784682324365,0.07830329169443533
1.0901,0.764044261342685,0.8324931319316615,0.7554881525190629,0.008556108823622057,0.7554881525190629,0.07700497941259853
1.1001,0.7582966215475547,0.8256199029437936,0.7498812113730249,0.008415410174529866,0.7498812113730249,0.07573869157076879
1.1101,0.752634008287909,0.818859238096971,0.7443558545617763,0.008278153726132739,0.7443558545617763,0.07450338353519464
1.1201,0.7470545698053015,0.8122083946249852,0.7389103417028411,0.008144228102460441,0.7389103417028411,0.07329805292214396
1.1301,0.7415565069837902,0.8056647181516261,0.7335429805878106,0.008013526395979494,0.7335429805878106,0.07212173756381544
1.1401000000000001,0.7361380715250899,0.7992256391585041,0.7282521255709131,0.007885945954176785,0.7282521255709131,0.07097351358759106
1.1501000000000001,0.7307975641973834,0.792888669620911,0.7230361760194424,0.007761388177940965,0.7230361760194424,0.06985249360146868
1.1601,0.725533333154446,0.7866513998024632,0.7178935748234438,0.007639758331002158,0.7178935748234438,0.06875782497901942
1.1701,0.7203437723219172,0.7805114951998542,0.712822806962175,0.007520965359742125,0.712822806962175,0.06768868823767912
1.1801,0.7152273198477012,0.7744666936295813,0.7078223981249662,0.0074049217227350065,0.7078223981249662,0.06664429550461506
1.1901,0.7101824566136202,0.7685148024490006,0.7028909133841976,0.007291543229422547,0.7028909133841976,0.06562388906480293
1.2001,0.7052077048055996,0.7626536959045496,0.6980269559182308,0.007180748887368757,0.6980269559182308,0.0646267399863188
1.2101,0.7003016265397803,0.7568813126003918,0.693229165782204,0.007072460757576447,0.693229165782204,0.06365214681818802
1.2201,0.6954628225420904,0.7511956530811542,0.6884962187247072,0.006966603817382985,0.6884962187247072,0.06269943435644686
1.2301,0.6906899308789236,0.7455947775228028,0.6838268250484386,0.006863105830484911,0.6838268250484386,0.0617679524743642
1.2401,0.6859816257366878,0.7400768035260549,0.6792197285130168,0.006761897223670899,0.6792197285130168,0.06085707501303809
1.2501,0.6813366162480904,0.7346399040070525,0.6746737052782201,0.006662910969870263,0.6746737052782201,0.05996619872883237
1.2601,0.676753645363136,0.7292823051803353,0.6701875628859861,0.006566082477149923,0.6701875628859861,0.059094742294349314
1.2701,0.6722314887628996,0.7240022846294315,0.6657601392795831,0.006471349483316498,0.6657601392795831,0.058242145349848486
1.2801,0.6677689538142422,0.7187981694606619,0.6613903018584398,0.006378651955802448,0.6613903018584398,0.05740786760222204
1.2901,0.6633648785637118,0.7136683345359965,0.6570769465671763,0.006287931996535595,0.6570769465671763,0.05659138796882036
1.3001,0.6590181307689623,0.7086112007810469,0.6528189970174517,0.006199133751510584,0.6528189970174517,0.05579220376359526
1.3101,0.6547276069660992,0.7036252335644871,0.6486154036413005,0.0061122033247985085,0.6486154036413005,0.05500982992318657
1.3201,0.6504922315714365,0.6987089411454167,0.644465142874689,0.006027088696747526,0.644465142874689,0.054243798270727735
1.3301,0.6463109560162202,0.693860873185361,0.6403672163700777,0.005943739646142614,0.6403672163700777,0.05349365681528353
1.3401,0.6421827579129367,0.6890796193217927,0.6363206502368297,0.005862107676106994,0.6363206502368297,0.05275896908496295
1.3501,0.6381066402518982,0.6843638078002265,0.6323244943083571,0.005782145943541055,0.6323244943083571,0.0520393134918695
1.3601,0.6340816306268471,0.6797121041621038,0.62837782143494,0.005703809191907094,0.62837782143494,0.05133428272716385
1.3701,0.6301067804883843,0.6751232099858224,0.6244797268012046,0.0056270536871797635,0.6244797268012046,0.050643483184617866
1.3801,0.626181164424083,0.6705958616784267,0.6206293272672899,0.005551837156792984,0.6206293272672899,0.049966534411136854
1.3901000000000001,0.6223038794641962,0.6661288293155895,0.616825760732772,0.005478118731424171,0.616825760732772,0.049303068582817536
1.4001000000000001,0.6184740444119203,0.6617209155276488,0.6130681855224543,0.005405858889466046,0.6130681855224543,0.04865273000519441
1.4101,0.6146907991972229,0.6573709544295846,0.6093557797931777,0.0053350194040452225,0.6093557797931777,0.048015174636407004
1.4201,0.6109533042532832,0.6530778105929222,0.6056877409608283,0.005265563292454873,0.6056877409608283,0.04739006963209385
1.4301,0.6072607399146474,0.6488403780576604,0.6020632851467707,0.005197454767876638,0.6020632851467707,0.046777092910889745
1.4401,0.6036123058362257,0.6446575793824181,0.5984816466429516,0.0051306591932740574,0.5984816466429516,0.04617593273946652
1.4501,0.6000072204323118,0.6405283647310849,0.5949420773949652,0.005065143037346638,0.5949420773949652,0.045586287336119746
1.4601,0.5964447203348302,0.6364517109943498,0.5914438465023903,0.005000873832439942,0.5914438465023903,0.045007864491959475
1.4701,0.5929240598700596,0.6324266209445643,0.5879862397357466,0.004937820134313081,0.5879862397357466,0.044440381208817735
1.4801,0.5894445105531093,0.6284521224224735,0.5845685590694388,0.004875951483670513,0.5845685590694388,0.043883563353034616
1.4901,0.5860053605994586,0.6245272675544207,0.5811901222300884,0.0048152383693702595,0.5811901222300884,0.04333714532433233
1.5001,0.582605914452899,0.6206511319987036,0.5778502622596734,0.004755652193225582,0.5778502622596734,0.04280086973903024
1.5101,0.5792454923292479,0.616822814219822,0.5745483270929264,0.0046971652363217405,0.5745483270929264,0.04227448712689567
1.5201,0.5759234297752305,0.6130414347894202,0.5712836791484568,0.004639750626773716,0.5712836791484568,0.04175775564096344
1.5301,0.5726390772419473,0.6093061357127867,0.5680556949330924,0.004583382308854924,0.5680556949330924,0.04125044077969431
1.5401,0.5693917996723799,0.605616079779825,0.564863764658949,0.004528035013430658,0.564863764658949,0.040752315120875925
1.5501,0.5661809761023993,0.6019704499394686,0.5617072918727656,0.004473684229633656,0.5617072918727656,0.04026315806670291
1.5601,0.5630059992747742,0.5983684486965541,0.5585856930970519,0.004420306177722477,0.5585856930970519,0.0397827555995023
1.5701,0.5598662752656868,0.5948092975302195,0.5554983974826202,0.004367877783066583,0.5554983974826202,0.03931090004759925
1.5801,0.5567612231232968,0.5912922363329369,0.5524448464720919,0.0043163766512050086,0.5524448464720919,0.03884738986084508
1.5901,0.5536902745179023,0.5878165228693283,0.549424493473974,0.004265781043928242,0.549424493473974,0.03839202939535418
1.6001,0.550652873403274,0.5843814322539592,0.5464368035469382,0.004216069856335663,0.5464368035469382,0.037944628707020964
1.6101,0.5476484756887471,0.5809862564473335,0.5434812530939239,0.004167222594823294,0.5434812530939239,0.03750500335340965
1.6201,0.5446765489216863,0.5776303037693584,0.5405573295657272,0.004119219355959029,0.5405573295657272,0.037072974203631266
1.6301,0.5417365719799361,0.5743128984295733,0.5376645311737314,0.0040720408062046584,0.5376645311737314,0.03664836725584193
1.6401000000000001,0.538828034773904,0.5710333800734728,0.5348023666114577,0.004025668162446115,0.5348023666114577,0.03623101346201504
1.6501000000000001,0.5359504379579265,0.5677911033442895,0.5319703547846311,0.003980083173295379,0.5319703547846311,0.03582074855965841
1.6601000000000001,0.5331032926505826,0.5645854374596163,0.5291680245494534,0.003935268101129215,0.5291680245494534,0.03541741291016293
1.6701,0.53028612016364,0.5614157658022944,0.5263949144588081,0.0038912057048318105,0.5263949144588081,0.035020851343486294
1.6801,0.5274984517393224,0.5582814855250017,0.5236505725161126,0.0038478792232099096,0.5236505725161126,0.03463091300888918
1.6901,0.5247398282956109,0.5551820071680167,0.5209345559365602,0.0038052723590507116,0.5209345559365602,0.03424745123145641
1.7001,0.5220098001792871,0.5521167542896405,0.5182464309154929,0.0037633692637941635,0.5182464309154929,0.03387032337414747
1.7101,0.5193079269264559,0.5490851631087982,0.5155857724036631,0.003722154522792784,0.5155857724036631,0.03349939070513505
1.7201,0.516633777030281,0.5460866821593481,0.5129521638891475,0.0036816131411333934,0.5129521638891475,0.033134518270200544
1.7301,0.513986927715686,0.5431207719556573,0.5103451971856896,0.0036417305299964084,0.5103451971856896,0.032775574769967675
1.7401,0.5113669647207791,0.5401869046690154,0.5077644722272497,0.003602492493529531,0.5077644722272497,0.032422432441765785
1.7501,0.5087734820847712,0.5372845638144816,0.5052095968685574,0.0035638852162138,0.5052095968685574,0.0320749669459242
1.7601,0.5062060819421623,0.53441324394777,0.5026801866914613,0.003525895250700972,0.5026801866914613,0.03173305725630875
1.7701,0.5036643743229872,0.5315724503718054,0.5001758648168849,0.0034885095061022915,0.5001758648168849,0.03139658555492062
1.7801,0.5011479769589107,0.5287616988525872,0.4976962617222011,0.003451715236709556,0.4976962617222011,0.031065437130386005
1.7901,0.49865651509497727,0.5259805153440203,0.49524101506384693,0.0034155000311303866,0.49524101506384693,0.030739500280173478
1.8001,0.49618962130682376,0.5232284357213866,0.4928097695050034,0.003379851801820361,0.4928097695050034,0.03041866621638325
1.8101,0.4937469353231719,0.5205050055231365,0.4904021765481764,0.0033447587749955592,0.4904021765481764,0.030102828974960034
1.8201,0.49132810385342757,0.517809779700706,0.4880178943725178,0.0033102094809097982,0.4880178943725178,0.029791885328188182
1.8301,0.488932780420213,0.5151423223760654,0.4856565876757314,0.003276192744481557,0.4856565876757314,0.029485734700334013
1.8401,0.48656062519667254,0.512502206606723,0.4833179275204162,0.003242697676256297,0.4833179275204162,0.02918427908630667
1.8501,0.48421130484839386,0.5098890141579182,0.48100159118470326,0.00320971366369054,0.48100159118470326,0.028887422973214855
1.8601,0.48188449237979286,0.5073023352817502,0.47870726201704816,0.0031772303627446564,0.47870726201704816,0.02859507326470191
1.8701,0.47957986698481636,0.504741768502992,0.47643462929504443,0.0031452376897719496,0.47643462929504443,0.028307139207947547
1.8801,0.47729711390182605,0.5022069204113634,0.47418338808813393,0.0031137258136921656,0.47418338808813393,0.028023532323229492
1.8901000000000001,0.47503592427252256,0.499697405460027,0.47195323912408443,0.0030826851484380565,0.47195323912408443,0.027744166335942507
1.9001000000000001,0.47279599500478603,0.4972128457700997,0.46974388865912187,0.00305210634566421,0.46974388865912187,0.02746895711097789
1.9101000000000001,0.4705770286393029,0.4947528709409649,0.46755504835159517,0.0030219802877077414,0.46755504835159517,0.02719782258936967
1.9201,0.4683787332198604,0.4923171178661883,0.4653864351390694,0.002992298080790992,0.4653864351390694,0.02693068272711893
1.9301,0.46620082216719094,0.4899052305548449,0.4632377711187342,0.0029630510484567373,0.4632377711187342,0.02666745943611063
1.9401,0.46404301415625826,0.4875168599580736,0.4611087834310314,0.0029342307252269127,0.4611087834310314,0.026408076527042215
1.9501,0.4619050329968692,0.4851516638006782,0.45899920414639306,0.002905828850476127,0.45899920414639306,0.026152459654285146
1.9601,0.4597866075175145,0.4828093064176085,0.4569087701550027,0.0028778373625117566,0.4569087701550027,0.025900536262605807
1.9701,0.45768747145233424,0.4804894585951555,0.4548372230594816,0.0028502483928526633,0.4548372230594816,0.025652235535673966
1.9801,0.4556073633311099,0.4781917974167016,0.45278430907041095,0.002823054260698961,0.45278430907041095,0.025407488346290644
1.9901,0.45354602637219205,0.4759160061128767,0.4507497789046065,0.002796247467585576,0.4507497789046065,0.025166227208270185


==> PlotData/ResultsSigmaA.csv <==
sigmaA,value,cost,error,conVar,bias
0.1,0.7280415303125917,0.3312988813587545,0.39674264895383815,0.005378601646731545,0.3913640473071104
0.22,0.6461593851101963,0.2874184300686414,0.3587409550415489,0.01395996374159683,0.3447809912999512
0.33999999999999997,0.599969034471758,0.26360700633259226,0.33636202813916005,0.023844264396770728,0.3125177637423889
0.45999999999999996,0.5704488462527912,0.24352016740420135,0.32692867884859,0.03340379191788908,0.29352488693069856
0.58,0.550494847053714,0.22803172597627835,0.32246312107743014,0.042588639982454525,0.2798744810949764
0.7,0.5366145167629769,0.21581280286036927,0.3208017139026106,0.05121287523622747,0.26958883866638594
0.82,0.5267261998151652,0.2063287919382639,0.32039740787689663,0.059343705859647426,0.2610537020172507
0.94,0.5196206437757876,0.1989355774308424,0.32068506634494925,0.06692739104446029,0.2537576753004893
1.06,0.5145113705276844,0.19318932487978593,0.32132204564790184,0.07391277914140275,0.24740926650649941
1.1800000000000002,0.5108456931301092,0.18880694030519776,0.32203875282490646,0.08029196085678313,0.24174679196812496
1.3,0.5082417659304326,0.18553726918522648,0.32270449674520757,0.08604134795190337,0.23666314879330458
1.42,0.5064141211559797,0.18320319607133595,0.3232109250846393,0.0911855703823435,0.2320253547022956
1.54,0.5051861748768527,0.18152497816948668,0.3236611967073685,0.09564004203640682,0.22802115467096223
1.6600000000000001,0.5043831267594839,0.18043380196373934,0.3239493247957419,0.09952763724457887,0.22442168755116312
1.78,0.5038973580268024,0.17978996392678692,0.32410739410001765,0.10289165781029187,0.22121573628972624
1.9,0.503652800566474,0.17945575838914413,0.3241970421773297,0.105760553706724,0.2184364884706069
2.02,0.5035922893889028,0.17931298511508842,0.32427930427381624,0.10816308253786958,0.21611622173594752
2.14,0.5036565566040877,0.1793770787664674,0.3242794778376165,0.11023324790214194,0.21404622993547762
2.2600000000000002,0.503818422749956,0.17955457037369346,0.32426385237626504,0.11198046101195652,0.212283391364309
2.38,0.5040520401618364,0.17980448734344506,0.32424755281839385,0.11344706747700019,0.21080048534139784
2.5,0.5043295589191472,0.18017441999027498,0.32415513892887454,0.11473810106321082,0.20941703786566296
2.62,0.5046456644850088,0.18056200712771744,0.3240836573572901,0.1158145861930751,0.20826907116421411
2.7399999999999998,0.5049842873548153,0.1809996598686232,0.3239846274861931,0.1167459875522607,0.20723863993393465
2.86,0.505338848292416,0.18145763722989194,0.3238812110625261,0.11754038637522772,0.20634082468729972
2.98,0.5056981122638585,0.18198806369060433,0.3237100485732485,0.11826701137551923,0.2054430371977319
3.1,0.5060701667157865,0.18241949990975467,0.32365066680602755,0.1188093724080629,0.2048412943979669
3.22,0.5064406516479641,0.18287741105376354,0.32356324059420144,0.11928769923674612,0.20427554135745668
3.34,0.5068104876338446,0.18330762336597506,0.32350286426786706,0.11967402476756885,0.2038288395003034
3.46,0.507169677302332,0.18383328604558216,0.3233363912567516,0.12007577434352201,0.20326061691323255
3.58,0.5075256080216807,0.1843179398624318,0.32320766815925034,0.12039702319937416,0.20281064495987738
3.6999999999999997,0.5078749586639396,0.18479168736427026,0.32308327129967473,0.12066974517825524,0.20241352612141683
3.82,0.5082188427220048,0.1852161471103724,0.32300269561163525,0.12087255020080481,0.20213014541083282
3.94,0.5085547348757344,0.18562271428633273,0.3229320205893959,0.1210353089106563,0.20189671167874146
4.06,0.5088815048757147,0.1860276258470395,0.3228538790286728,0.12117495099448157,0.20167892803419318
4.18,0.5091994467589399,0.18642024470694513,0.3227792020519942,0.12128772403355055,0.20149147801844502
4.3,0.5095101424233176,0.18676213816235118,0.3227480042609609,0.12134947248579438,0.20139853177516998
4.42,0.5098085797107318,0.18716979705764733,0.32263878265308593,0.12144694225374623,0.20119184039934018
4.539999999999999,0.5100992716507521,0.18754431435602187,0.32255495729472816,0.12151127878796855,0.2010436785067627
4.659999999999999,0.5103815377936984,0.18790267407554095,0.3224788637181563,0.12155686977090552,0.20092199394725355
4.779999999999999,0.5106553352989273,0.18825095659880528,0.32240437870011884,0.12158981469447566,0.20081456400564635
4.8999999999999995,0.5109204462145663,0.1886010359685529,0.32231941024601174,0.12161987108961968,0.20069953915639258
5.02,0.5111779160526642,0.1889308449620129,0.3222470710906511,0.12163287692662718,0.2006141941640241
5.14,0.5114273167312872,0.18925793480813638,0.32216938192314576,0.12164211073324378,0.2005272711899032
5.26,0.5116693219476536,0.1895714531857269,0.32209786876192753,0.12164096489269641,0.2004569038692355
5.379999999999999,0.5119039424092382,0.1898776341360687,0.3220263082731684,0.12163449834405829,0.20039180992911093
5.499999999999999,0.512131090573258,0.19018855397079423,0.32194253660246314,0.12163154024071621,0.20031099636174773
5.619999999999999,0.5123518988852109,0.1904758892848261,0.32187600960038365,0.12161336148692276,0.200262648113463
5.739999999999999,0.5125660470133852,0.1907574051758319,0.3218086418375593,0.12159251275101711,0.20021612908654304
5.859999999999999,0.5127726616197231,0.19107436240336506,0.32169829921635934,0.12159702589621411,0.20010127332014813
5.9799999999999995,0.5129746006782946,0.19133411989929558,0.32164048077899615,0.12156499553082858,0.20007548524817026
6.1,0.5131707006945161,0.19158355158500334,0.32158714910951686,0.1215282630548685,0.2000588860546441
6.22,0.5133608768574056,0.19183479430868178,0.3215260825487233,0.12149511379443712,0.20003096875428905
6.34,0.5135462343032805,0.1920530055938803,0.3214932287094062,0.12144263239199164,0.20005059631741515
6.459999999999999,0.5137254922473528,0.19229737030512198,0.32142812194222936,0.1214101198337138,0.20001800210851503
6.579999999999999,0.5139004571703911,0.1925034526356031,0.3213970045347901,0.12135516452189635,0.20004184001289688
6.699999999999999,0.5140698653860023,0.19273063798671716,0.3213392273992876,0.12131692403105174,0.20002230336823446
6.819999999999999,0.5142346357632873,0.19294975179079596,0.32128488397248745,0.12127625965061169,0.200008624321881
6.9399999999999995,0.5143953247101243,0.19314325576647853,0.32125206894364805,0.12122181609922437,0.20003025284442683
7.06,0.514550771274277,0.19337093475030123,0.32117983652397547,0.12119253651062403,0.19998730001335246
7.18,0.5147029683370571,0.19354971744822413,0.32115325088883895,0.12113445503864845,0.20001879585018909
7.299999999999999,0.5148510065294908,0.19372749303788922,0.32112351349160073,0.12107872094076048,0.20004479255084193
7.419999999999999,0.5149949216827883,0.1939105427168484,0.32108437896594116,0.12102935386507857,0.20005502510086365
7.539999999999999,0.5151348703240409,0.19409917345698607,0.3210356968670541,0.12098648928808818,0.2000492075789691
7.659999999999999,0.5152708853647981,0.19429968745489404,0.3209711979099061,0.12095410221698605,0.20001709569291815
7.779999999999999,0.5154039214492468,0.1944702540008862,0.32093366744835994,0.12090534211304764,0.200028325335314
7.8999999999999995,0.5155336167773806,0.19463509041519744,0.32089852636218735,0.12085574605732721,0.2000427803048646
8.02,0.515660305991374,0.19478232792420355,0.3208779780671673,0.1207977266324249,0.20008025143474398
8.139999999999999,0.5157833199758034,0.19495443048178526,0.3208288894940216,0.12075828884295017,0.2000706006510673
8.26,0.5159032326241039,0.19512749501867072,0.32077573760543077,0.12072211955761322,0.20005361804781746
8.379999999999999,0.5160205778659838,0.19527747677226226,0.32074310109372484,0.12067393844688915,0.20006916264683663
8.5,0.5161349072197003,0.19543482164408338,0.32070008557562424,0.12063301210744885,0.20006707346817515
8.62,0.5162467455699765,0.1955754320309124,0.320671313539064,0.12058405816883169,0.2000872553702303
8.74,0.5163560590088574,0.1957055048014515,0.3206505542074028,0.12053097719720343,0.20011957701020253
8.86,0.5164630286886996,0.19581907811908764,0.32064395056961503,0.12046999921974284,0.2001739513498717
8.979999999999999,0.5165670402637945,0.19595893964236916,0.3206081006214255,0.1204279670443306,0.20018013357709533
9.1,0.5166688874337219,0.19608259881948403,0.3205862886142387,0.12037812193930382,0.20020816667493443
9.219999999999999,0.5167681519192637,0.19622070179073653,0.3205474501285268,0.12033962566419225,0.2002078244643371
9.34,0.5168652061273566,0.19635508144747674,0.3205101246798795,0.12030103407800768,0.20020909060187514
9.459999999999999,0.5169599372843364,0.19649810433776863,0.3204618329465678,0.12027001558760901,0.20019181735896097
9.58,0.5170530679521441,0.1966070175876806,0.32044605036446633,0.12021987308767976,0.20022617727678732
9.7,0.5171441770030115,0.19671251886453975,0.32043165813847885,0.12016973294683075,0.2002619251916474
9.819999999999999,0.5172330588910525,0.19683313789872514,0.3203999209923228,0.1201310563788011,0.20026886461352594
9.94,0.5173200551100324,0.19695058912083965,0.3203694659891897,0.12009241575133756,0.20027705023785497


==> PlotData/SigmaADiff.csv <==
theta,valueDiff,costDiff,errorDiff
-10.0,-0.5080751671369645,-0.5359658800454333,0.027890712908468784
-9.9,-0.5065334682834475,-0.5346176191351489,0.028084150851701295
-9.8,-0.5049657450614868,-0.5332456433632325,0.028279898301745654
-9.700000000000001,-0.5033713294446356,-0.5318493015838383,0.028477972139202556
-9.600000000000001,-0.5017495302108095,-0.5304280548616163,0.028678524650806725
-9.500000000000002,-0.5000996319199562,-0.5289811163289976,0.028881484409041314
-9.400000000000002,-0.49842089383677934,-0.5275078110546719,0.029086917217892527
-9.300000000000002,-0.4967125487949646,-0.5260073911490195,0.02929484235405483
-9.200000000000003,-0.49497380199916585,-0.5244790603974309,0.0295052583982649
-9.100000000000003,-0.49320382976069577,-0.5229220900143386,0.029718260253642936
-9.000000000000004,-0.4914017781625448,-0.5213355985458996,0.02993382038335468
-8.900000000000004,-0.4895667616490398,-0.5197187775586487,0.030152015909609142
-8.800000000000004,-0.48769786153509265,-0.5180706090199714,0.03037274748487878
-8.700000000000005,-0.48579412442954206,-0.5163902396338872,0.030596115204345242
-8.600000000000005,-0.4838545605667548,-0.5146767046804991,0.030822144113744065
-8.500000000000005,-0.48187814204007173,-0.5129290817399759,0.031050939699904245
-8.400000000000006,-0.47986380093023073,-0.5111461821374451,0.031282381207214494
-8.300000000000006,-0.47781042732136036,-0.5093269220694454,0.0315164947480851
-8.200000000000006,-0.4757168671964216,-0.5074701808629598,0.03175331366653833
-8.100000000000007,-0.47358192020340684,-0.5055748631966678,0.03199294299326094
-8.000000000000007,-0.47140433728280207,-0.5036395192456382,0.03223518196283626
-7.9000000000000075,-0.46918281814598295,-0.501663038268049,0.03248022012206592
-7.800000000000008,-0.4669160085934241,-0.499643961436379,0.03272795284295493
-7.700000000000008,-0.4646024976604577,-0.4975809147452075,0.032978417084749856
-7.6000000000000085,-0.46224081457737065,-0.4954723779053152,0.03323156332794441
-7.500000000000009,-0.45982942552933803,-0.49331684604915393,0.0334874205198159
-7.400000000000009,-0.4573667302004223,-0.4911126469334318,0.033745916733009584
-7.30000000000001,-0.45485105808432746,-0.4888580258795079,0.03400696779518042
-7.20000000000001,-0.4522806645430628,-0.4865513463874751,0.03427068184441223
-7.10000000000001,-0.4496537265927891,-0.48419059562054423,0.03453686902775488
-7.000000000000011,-0.44696833839413275,-0.48177380721313845,0.0348054688190057
-6.900000000000011,-0.444222506422016,-0.47929904153459246,0.03507653511257658
-6.800000000000011,-0.44141414428761916,-0.47676399848497464,0.03534985419735531
-6.700000000000012,-0.438541067182169,-0.47416637001863726,0.035625302836468364
-6.600000000000012,-0.4356009859092922,-0.4715039661042715,0.03590298019497923
-6.500000000000012,-0.43259150046904016,-0.46877398138570947,0.03618248091666931
-6.400000000000013,-0.42951009315291855,-0.46597389923735677,0.03646380608443828
-6.300000000000013,-0.4263541211046824,-0.46310089815052957,0.03674677704584706
-6.2000000000000135,-0.4231208082968223,-0.4601519437484263,0.03703113545160375
-6.100000000000014,-0.4198072368669681,-0.457123883494016,0.03731664662704787
-6.000000000000014,-0.4164103377520987,-0.4540134570793264,0.03760311932722771
-5.900000000000015,-0.4129268805512827,-0.45081708408438836,0.03789020353310579
-5.800000000000015,-0.4093534625393114,-0.4475310888627111,0.03817762632339983
-5.700000000000015,-0.4056864967444125,-0.4441513476281237,0.038464850883711044
-5.600000000000016,-0.40192219899238113,-0.44067389883471264,0.038751699842331455
-5.500000000000016,-0.39805657380723347,-0.4370942060493882,0.03903763224215473
-5.400000000000016,-0.3940853990443398,-0.43340742010381617,0.03932202105947635
-5.300000000000017,-0.3900042091157767,-0.42960852887504164,0.03960431975926482
-5.200000000000017,-0.38580827664863926,-0.4256921538586954,0.03988387721005632
-5.100000000000017,-0.3814925923953145,-0.4216525278125084,0.04015993541719398
-5.000000000000018,-0.377051843189091,-0.41748347648616535,0.04043163329707439
-4.900000000000018,-0.37248038770871417,-0.41317830013740897,0.04069791242869486
-4.8000000000000185,-0.3677722297804127,-0.4087300892233008,0.04095785944288799
-4.700000000000019,-0.36292098890464275,-0.40413123651787886,0.041210247613236106
-4.600000000000019,-0.3579198676458353,-0.3993735001848131,0.04145363253897766
-4.5000000000000195,-0.35276161546535323,-0.39444802440542415,0.04168640894007092
-4.40000000000002,-0.3474384885079953,-0.3893454297358976,0.041906941227902283
-4.30000000000002,-0.3419422047691876,-0.3840554291715361,0.04211322440234849
-4.200000000000021,-0.33626389396846923,-0.3785670046512647,0.04230311068279541
-4.100000000000021,-0.33039404133242134,-0.3728680273196535,0.042473985987232066
-4.000000000000021,-0.3243224243398506,-0.36694531382278217,0.04262288948293147
-3.9000000000000217,-0.3180380412969783,-0.36078480987195616,0.04274676857497778
-3.800000000000022,-0.31152903038151414,-0.3543706391811611,0.04284160879964677
-3.7000000000000224,-0.3047825775078872,-0.34768614566914746,0.04290356816126023
-3.6000000000000227,-0.2977848110059993,-0.34071226109604236,0.04292745009004284
-3.500000000000023,-0.29052068064842507,-0.3334285259085744,0.04290784526014951
-3.4000000000000234,-0.2829738179755681,-0.3258121869680246,0.04283836899245652
-3.300000000000024,-0.27512637411147134,-0.31783799317935946,0.04271161906788823
-3.200000000000024,-0.2669588302743524,-0.3094779132821117,0.04251908300775947
-3.1000000000000245,-0.25844977488083987,-0.30070070704396856,0.042250932163128585
-3.000000000000025,-0.24957563939974325,-0.2914713310473269,0.04189569164758361
-2.9000000000000252,-0.24031038275300953,-0.2817501568504257,0.04143977409741617
-2.8000000000000256,-0.23062511082886372,-0.27149260702753086,0.0408674961986672
-2.700000000000026,-0.22048761317499466,-0.26064793646252815,0.04016032328753344
-2.6000000000000263,-0.2098617925834867,-0.24915777447129772,0.03929598188781114
-2.5000000000000266,-0.19870695414025263,-0.23695515184378912,0.03824819770353627
-2.400000000000027,-0.1869769069201508,-0.22396207255039058,0.03698516563023968
-2.3000000000000274,-0.1746188114753553,-0.21008703752561841,0.035468226050263285
-2.2000000000000277,-0.16157167559601893,-0.1952218120030187,0.033650136406999764
-2.100000000000028,-0.14776435265151822,-0.1792366375340173,0.03147228488249909
-2.0000000000000284,-0.13311281893953897,-0.1619741503175539,0.028861331378014998
-1.9000000000000288,-0.11751637633960876,-0.1432393909992442,0.0257230146596355
-1.8000000000000291,-0.10085220075129442,-0.12278771839200531,0.02193551764071089
-1.7000000000000295,-0.08296724725357363,-0.10030349817755901,0.017336250923985275
-1.6000000000000298,-0.06366574033598638,-0.07536792479365662,0.011702184457670406
-1.5000000000000302,-0.042688884786142633,-0.04740533558821014,0.004716450802067451
-1.4000000000000306,-0.019679928371089228,-0.015584394144593228,-0.004095534226495945
-1.300000000000031,0.0058808085723608405,0.02137183655887509,-0.015491027986514305
-1.2000000000000313,0.03480994087576217,0.06560793040548901,-0.030797989529726788
-1.1000000000000316,0.06854209915467979,0.12124515655379786,-0.052703057399118125
-1.000000000000032,0.1101125398952082,0.19830111798194322,-0.08818857808673497
-0.9000000000000323,0.0,0.0,0.0
-0.8000000000000327,0.0,0.0,0.0
-0.700000000000033,0.0,0.0,0.0
-0.6000000000000334,0.0,0.0,0.0
-0.5000000000000338,0.0,0.0,0.0
-0.4000000000000341,0.0,0.0,0.0
-0.30000000000003446,0.0,0.0,0.0
-0.20000000000003482,0.0,0.0,0.0
-0.10000000000003517,0.0,0.0,0.0
-3.552713678800501e-14,0.0,0.0,0.0
0.09999999999996412,0.0,0.0,0.0
0.19999999999996376,0.0,0.0,0.0
0.2999999999999634,0.0,0.0,0.0
0.39999999999996305,0.0,0.0,0.0
0.4999999999999627,0.0,0.0,0.0
0.5999999999999623,0.0,0.0,0.0
0.699999999999962,0.0,0.0,0.0
0.7999999999999616,0.0,0.0,0.0
0.8999999999999613,0.0,0.0,0.0
0.9999999999999609,0.11011253989524183,0.19830111798194322,-0.08818857808670127
1.0999999999999606,0.0685420991547061,0.12124515655379786,-0.05270305739909187
1.1999999999999602,0.03480994087578426,0.06560793040548901,-0.03079798952970475
1.2999999999999599,0.005880808572380047,0.02137183655887509,-0.015491027986495043
1.3999999999999595,-0.01967992837107202,-0.015584394144593228,-0.0040955342264787364
1.4999999999999591,-0.04268888478612709,-0.04740533558821014,0.00471645080208305
1.5999999999999588,-0.06366574033597194,-0.07536792479365662,0.011702184457684672
1.6999999999999584,-0.08296724725356064,-0.10030349817755901,0.01733625092399843
1.799999999999958,-0.10085220075128198,-0.12278771839200531,0.021935517640723157
1.8999999999999577,-0.11751637633959722,-0.1432393909992442,0.02572301465964688
1.9999999999999574,-0.1331128189395281,-0.1619741503175539,0.028861331378025767
2.099999999999957,-0.147764352651508,-0.1792366375340173,0.031472284882509194
2.1999999999999567,-0.1615716755960095,-0.1952218120030187,0.03365013640700926
2.2999999999999563,-0.17461881147534597,-0.21008703752561841,0.03546822605027233
2.399999999999956,-0.18697690692014257,-0.22396207255039058,0.036985165630248173
2.4999999999999556,-0.19870695414024486,-0.23695515184378912,0.03824819770354432
2.5999999999999552,-0.2098617925834787,-0.24915777447129772,0.03929598188781891
2.699999999999955,-0.22048761317498733,-0.26064793646252815,0.04016032328754082
2.7999999999999545,-0.23062511082885662,-0.27149260702753086,0.04086749619867425
2.899999999999954,-0.24031038275300287,-0.2817501568504257,0.04143977409742283
2.999999999999954,-0.24957563939973704,-0.2914713310473269,0.04189569164759005
3.0999999999999535,-0.25844977488083387,-0.30070070704396856,0.04225093216313475
3.199999999999953,-0.2669588302743464,-0.3094779132821117,0.04251908300776541
3.2999999999999527,-0.27512637411146557,-0.31783799317935946,0.04271161906789395
3.3999999999999524,-0.28297381797556276,-0.3258121869680246,0.04283836899246196
3.499999999999952,-0.29052068064841974,-0.3334285259085744,0.04290784526015479
3.5999999999999517,-0.2977848110059944,-0.34071226109604236,0.04292745009004795
3.6999999999999513,-0.3047825775078825,-0.34768614566914746,0.042903568161265115
3.799999999999951,-0.3115290303815097,-0.3543706391811611,0.04284160879965149
3.8999999999999506,-0.3180380412969739,-0.36078480987195616,0.042746768574982275
3.9999999999999503,-0.32432242433984637,-0.36694531382278217,0.042622889482935855
4.09999999999995,-0.3303940413324171,-0.3728680273196535,0.042473985987236285
4.1999999999999496,-0.336263893968465,-0.3785670046512647,0.042303110682799516
4.299999999999949,-0.3419422047691836,-0.3840554291715361,0.042113224402352434
4.399999999999949,-0.3474384885079913,-0.3893454297358976,0.04190694122790617
4.4999999999999485,-0.35276161546534945,-0.39444802440542415,0.04168640894007469
4.599999999999948,-0.35791986764583195,-0.3993735001848131,0.04145363253898127
4.699999999999948,-0.3629209889046392,-0.40413123651787886,0.0412102476132396
4.799999999999947,-0.36777222978040935,-0.4087300892233008,0.04095785944289143
4.899999999999947,-0.3724803877087106,-0.41317830013740897,0.04069791242869819
4.999999999999947,-0.3770518431890879,-0.41748347648616535,0.04043163329707755
5.099999999999946,-0.3814925923953114,-0.4216525278125084,0.040159935417197035
5.199999999999946,-0.38580827664863615,-0.4256921538586954,0.039883877210059315
5.299999999999946,-0.3900042091157738,-0.42960852887504164,0.03960431975926776
5.399999999999945,-0.3940853990443369,-0.43340742010381617,0.039322021059479184
5.499999999999945,-0.3980565738072306,-0.4370942060493882,0.03903763224215756
5.599999999999945,-0.4019221989923787,-0.44067389883471264,0.03875169984233412
5.699999999999944,-0.40568649674441004,-0.4441513476281237,0.0384648508837136
5.799999999999944,-0.4093534625393087,-0.4475310888627111,0.03817762632340238
5.8999999999999435,-0.41292688055128024,-0.4508169913815223,0.03789011083024213
5.999999999999943,-0.416410337752096,-0.4540134570793264,0.03760311932723015
6.099999999999945,-0.41980723686696564,-0.457123883494016,0.0373166466270502
6.1999999999999424,-0.4231208082968201,-0.4601519437484263,0.03703113545160608
6.29999999999994,-0.4263541211046802,-0.46310089815052957,0.03674677704584939
6.399999999999942,-0.42951009315291633,-0.46597389923735677,0.0364638060844405
6.499999999999943,-0.43259150046903816,-0.46877398138570947,0.03618248091667142
6.599999999999941,-0.43560098590929,-0.47150393225210974,0.035902946342819764
6.699999999999939,-0.43854106718216657,-0.47416637001863726,0.03562530283647053
6.79999999999994,-0.4414141442876174,-0.47676399848497464,0.03534985419735737
6.899999999999942,-0.444222506422014,-0.47929904153459246,0.035076535112578466
6.99999999999994,-0.44696833839413097,-0.48177380721313845,0.034805468819007646
7.0999999999999375,-0.44965372659278735,-0.48419059562054423,0.03453686902775682
7.199999999999939,-0.4522806645430608,-0.4865513463874751,0.03427068184441412
7.29999999999994,-0.4548510580843257,-0.4888580258795079,0.034006967795182086
7.399999999999938,-0.4573667302004205,-0.4911126469334318,0.03374591673301136
7.499999999999936,-0.45982942552933626,-0.49331684604915393,0.03348742051981768
7.5999999999999375,-0.4622408145773691,-0.4954723779053152,0.03323156332794608
7.699999999999939,-0.46460249766045614,-0.4975809147452075,0.032978417084751466
7.799999999999937,-0.4669160085934223,-0.499643961436379,0.03272795284295654
7.899999999999935,-0.4691828181459816,-0.501663038268049,0.03248022012206758
7.999999999999936,-0.4714043372828005,-0.5036395192456382,0.032235181962837756
8.099999999999937,-0.4735819202034053,-0.5055748631966678,0.03199294299326244
8.199999999999935,-0.47571686719642003,-0.5074701808629598,0.03175331366653977
8.299999999999933,-0.4778104273213586,-0.5093269220694454,0.031516494748086654
8.399999999999935,-0.4798638009302292,-0.5111461821374451,0.03128238120721594
8.499999999999936,-0.4818781420400702,-0.5129290817399759,0.031050939699905633
8.599999999999934,-0.48385456056675347,-0.5146767310068129,0.030822170440059415
8.699999999999932,-0.4857941244295405,-0.5163902396338872,0.030596115204346575
8.799999999999933,-0.4876978615350913,-0.5180706090199714,0.030372747484880114
8.899999999999935,-0.48956676164903823,-0.5197187775586487,0.03015201590961042
8.999999999999932,-0.4914017781625435,-0.5213355985458996,0.029933820383355958
9.09999999999993,-0.49320382976069443,-0.5229220900143386,0.029718260253644213
9.199999999999932,-0.49497380199916474,-0.5244790603974309,0.02950525839826612
9.299999999999933,-0.4967125487949635,-0.5260073911490195,0.029294842354055994
9.399999999999931,-0.498420893836778,-0.5275077868743409,0.029086893037562678
9.499999999999929,-0.5000996319199551,-0.5289811163289976,0.028881484409042535
9.59999999999993,-0.5017495302108084,-0.5304280548616163,0.02867852465080789
9.699999999999932,-0.5033713294446347,-0.5318493015838383,0.028477972139203556
9.79999999999993,-0.5049657450614857,-0.5332456433632325,0.028279898301746764
9.899999999999928,-0.5065334682834464,-0.5346176191351489,0.028084150851702405


==> PlotData/humanChoice_Lt.csv <==
theta,Gamma,L_early,L_mid,L_low
-5.000000,12.700000,4.777648,9.435521,13.817953
-4.982151,12.610912,4.714023,9.336032,13.693031
-4.964301,12.522143,4.651045,9.237192,13.568752
-4.946452,12.433692,4.588714,9.139000,13.445118
-4.928602,12.345560,4.527031,9.041457,13.322127
-4.910753,12.257746,4.465995,8.944564,13.199781
-4.892903,12.170251,4.405606,8.848319,13.078080
-4.875054,12.083075,4.345865,8.752723,12.957022
-4.857204,11.996217,4.286772,8.657777,12.836610
-4.839355,11.909678,4.228326,8.563481,12.716841
-4.821505,11.823457,4.170529,8.469834,12.597717
-4.803656,11.737555,4.113380,8.376836,12.479238
-4.785806,11.651972,4.056880,8.284489,12.361404
-4.767957,11.566707,4.001028,8.192792,12.244215
-4.750108,11.481761,3.945824,8.101745,12.127670
-4.732258,11.397133,3.891270,8.011348,12.011770
-4.714409,11.312824,3.837364,7.921602,11.896516
-4.696559,11.228834,3.784107,7.832506,11.781906
-4.678710,11.145162,3.731499,7.744061,11.667942
-4.660860,11.061809,3.679540,7.656267,11.554623
-4.643011,10.978774,3.628231,7.569124,11.441949
-4.625161,10.896058,3.577570,7.482632,11.329921
-4.607312,10.813661,3.527559,7.396791,11.218538
-4.589462,10.731582,3.478198,7.311603,11.107801
-4.571613,10.649822,3.429486,7.227065,10.997710
-4.553763,10.568381,3.381423,7.143180,10.888264
-4.535914,10.487258,3.334009,7.059946,10.779464
-4.518065,10.406453,3.287245,6.977365,10.671310
-4.500215,10.325968,3.241130,6.895436,10.563802
-4.482366,10.245801,3.195664,6.814159,10.456941
-4.464516,10.165952,3.150848,6.733535,10.350725
-4.446667,10.086422,3.106680,6.653564,10.245156
-4.428817,10.007211,3.063161,6.574245,10.140233
-4.410968,9.928318,3.020291,6.495580,10.035957
-4.393118,9.849744,2.978069,6.417568,9.932327
-4.375269,9.771489,2.936495,6.340210,9.829344
-4.357419,9.693552,2.895569,6.263505,9.727007
-4.339570,9.615933,2.855290,6.187453,9.625318
-4.321720,9.538634,2.815658,6.112056,9.524275
-4.303871,9.461653,2.776673,6.037313,9.423879
-4.286022,9.384990,2.738334,5.963224,9.324131
-4.268172,9.308646,2.700640,5.889789,9.225030
-4.250323,9.232621,2.663590,5.817010,9.126576
-4.232473,9.156914,2.627185,5.744884,9.028770
-4.214624,9.081526,2.591422,5.673414,8.931611
-4.196774,9.006457,2.556302,5.602599,8.835099
-4.178925,8.931706,2.521822,5.532439,8.739236
-4.161075,8.857274,2.487982,5.462934,8.644020
-4.143226,8.783160,2.454781,5.394085,8.549453
-4.125376,8.709365,2.422217,5.325892,8.455533
-4.107527,8.635889,2.390288,5.258354,8.362262
-4.089677,8.562731,2.358993,5.191472,8.269639
-4.071828,8.489891,2.328330,5.125247,8.177664
-4.053978,8.417371,2.298296,5.059677,8.086338
-4.036129,8.345169,2.268890,4.994764,7.995660
-4.018280,8.273285,2.240109,4.930508,7.905631
-4.000430,8.201721,2.211949,4.866908,7.816251
-3.982581,8.130474,2.184409,4.803964,7.727520
-3.964731,8.059547,2.157485,4.741677,7.639438
-3.946882,7.988938,2.131173,4.680047,7.552005
-3.929032,7.918647,2.105468,4.619074,7.465222
-3.911183,7.848675,2.080368,4.558758,7.379088
-3.893333,7.779022,2.055866,4.499098,7.293603
-3.875484,7.709688,2.031959,4.440096,7.208768
-3.857634,7.640672,2.008639,4.381750,7.124582
-3.839785,7.571974,1.985901,4.324061,7.041047
-3.821935,7.503595,1.963739,4.267029,6.958161
-3.804086,7.435535,1.942145,4.210653,6.875926
-3.786237,7.367794,1.921111,4.154934,6.794340
-3.768387,7.300371,1.900628,4.099871,6.713405
-3.750538,7.233266,1.880688,4.045464,6.633120
-3.732688,7.166480,1.861280,3.991713,6.553486
-3.714839,7.100013,1.842392,3.938618,6.474502
-3.696989,7.033865,1.824014,3.886177,6.396169
-3.679140,6.968035,1.806133,3.834391,6.318487
-3.661290,6.902523,1.788734,3.783260,6.241456
-3.643441,6.837331,1.771804,3.732781,6.165076
-3.625591,6.772456,1.755326,3.682956,6.089347
-3.607742,6.707901,1.739283,3.633782,6.014269
-3.589892,6.643664,1.723658,3.585259,5.939842
-3.572043,6.579746,1.708432,3.537386,5.866066
-3.554194,6.516146,1.693584,3.490162,5.792942
-3.536344,6.452865,1.679095,3.443585,5.720470
-3.518495,6.389902,1.664943,3.397654,5.648649
-3.500645,6.327258,1.651107,3.352366,5.577480
-3.482796,6.264933,1.637564,3.307720,5.506962
-3.464946,6.202926,1.624293,3.263713,5.437096
-3.447097,6.141238,1.611274,3.220342,5.367882
-3.429247,6.079869,1.598487,3.177604,5.299320
-3.411398,6.018818,1.585915,3.135496,5.231409
-3.393548,5.958085,1.573541,3.094012,5.164151
-3.375699,5.897672,1.561354,3.053148,5.097544
-3.357849,5.837577,1.549344,3.012899,5.031589
-3.340000,5.777800,1.537504,2.973256,4.966285
-3.322151,5.718342,1.525833,2.934211,4.901634
-3.304301,5.659203,1.514329,2.895756,4.837634
-3.286452,5.600382,1.502996,2.857877,4.774285
-3.268602,5.541880,1.491839,2.820561,4.711588
-3.250753,5.483697,1.480863,2.783790,4.649543
-3.232903,5.425832,1.470076,2.747542,4.588148
-3.215054,5.368285,1.459487,2.711789,4.527405
-3.197204,5.311058,1.449105,2.676496,4.467312
-3.179355,5.254149,1.438937,2.641618,4.407870
-3.161505,5.197558,1.428993,2.607100,4.349077
-3.143656,5.141286,1.419280,2.572879,4.290935
-3.125806,5.085333,1.409806,2.538902,4.233442
-3.107957,5.029698,1.400578,2.505146,4.176598
-3.090108,4.974382,1.391602,2.471634,4.120403
-3.072258,4.919385,1.382884,2.438412,4.064856
-3.054409,4.864706,1.374428,2.405530,4.009955
-3.036559,4.810346,1.366240,2.373029,3.955702
-3.018710,4.756304,1.358322,2.340944,3.902094
-3.000860,4.702581,1.350679,2.309301,3.849131
-2.983011,4.649177,1.343312,2.278121,3.796811
-2.965161,4.596091,1.336224,2.247421,3.745135
-2.947312,4.543324,1.329415,2.217214,3.694099
-2.929462,4.490875,1.322887,2.187512,3.643703
-2.911613,4.438745,1.316641,2.158324,3.593946
-2.893763,4.386933,1.310675,2.129656,3.544824
-2.875914,4.335441,1.304989,2.101516,3.496337
-2.858065,4.284266,1.299582,2.073907,3.448481
-2.840215,4.233411,1.294452,2.046834,3.401254
-2.822366,4.182874,1.289597,2.020299,3.354653
-2.804516,4.132655,1.285015,1.994306,3.308674
-2.786667,4.082756,1.280701,1.968855,3.263312
-2.768817,4.033174,1.276652,1.943948,3.218564
-2.750968,3.983912,1.272864,1.919585,3.174424
-2.733118,3.934968,1.269332,1.895766,3.130885
-2.715269,3.886342,1.266051,1.872490,3.087940
-2.697419,3.838036,1.263014,1.849756,3.045579
-2.679570,3.790047,1.260215,1.827563,3.003792
-2.661720,3.742378,1.257647,1.805907,2.962566
-2.643871,3.695027,1.255302,1.784786,2.921884
-2.626022,3.647994,1.253171,1.764196,2.881726
-2.608172,3.601281,1.251245,1.744133,2.842065
-2.590323,3.554886,1.249514,1.724593,2.802864
-2.572473,3.508809,1.247966,1.705569,2.764071
-2.554624,3.463051,1.246591,1.687055,2.725603
-2.536774,3.417612,1.245375,1.669044,2.687299
-2.518925,3.372491,1.244304,1.651528,2.648575
-2.501075,3.327689,1.243364,1.634498,2.608043
-2.483226,3.283205,1.242539,1.617943,2.567379
-2.465376,3.239040,1.241813,1.601853,2.526972
-2.447527,3.195194,1.241167,1.586214,2.486937
-2.429677,3.151666,1.240584,1.571014,2.447334
-2.411828,3.108457,1.240042,1.556237,2.408200
-2.393978,3.065567,1.239523,1.541865,2.369560
-2.376129,3.022995,1.239006,1.527881,2.331433
-2.358280,2.980741,1.238468,1.514265,2.293833
-2.340430,2.938807,1.237890,1.500995,2.256770
-2.322581,2.897190,1.237250,1.488047,2.220255
-2.304731,2.855893,1.236530,1.475397,2.184293
-2.286882,2.814914,1.235710,1.463020,2.148892
-2.269032,2.774254,1.234774,1.450889,2.114057
-2.251183,2.733912,1.233707,1.438977,2.079791
-2.233333,2.693889,1.232498,1.427259,2.046098
-2.215484,2.654184,1.231137,1.415712,2.012983
-2.197634,2.614798,1.229618,1.404314,1.980446
-2.179785,2.575731,1.227936,1.393048,1.948491
-2.161935,2.536983,1.226089,1.381902,1.917119
-2.144086,2.498552,1.224079,1.370867,1.886332
-2.126237,2.460441,1.221907,1.359938,1.856131
-2.108387,2.422648,1.219578,1.349117,1.826517
-2.090538,2.385174,1.217096,1.338405,1.797490
-2.072688,2.348018,1.214469,1.327809,1.769053
-2.054839,2.311181,1.211703,1.317336,1.741203
-2.036989,2.274663,1.208807,1.306994,1.713942
-2.019140,2.238463,1.205787,1.296792,1.687270
-2.001290,2.202581,1.202653,1.286739,1.661185
-1.983441,2.167019,1.199414,1.276844,1.635688
-1.965591,2.131775,1.196076,1.267115,1.610777
-1.947742,2.096849,1.192650,1.257561,1.586451
-1.929892,2.062242,1.189143,1.248187,1.562709
-1.912043,2.027954,1.185563,1.239000,1.539549
-1.894194,1.993985,1.181918,1.230006,1.516969
-1.876344,1.960334,1.178216,1.221210,1.494967
-1.858495,1.927001,1.174463,1.212615,1.473541
-1.840645,1.893987,1.170667,1.204225,1.452687
-1.822796,1.861292,1.166833,1.196041,1.432403
-1.804946,1.828915,1.162968,1.188066,1.412684
-1.787097,1.796857,1.159077,1.180300,1.393527
-1.769247,1.765118,1.155165,1.172742,1.374928
-1.751398,1.733697,1.151236,1.165393,1.356881
-1.733548,1.702595,1.147294,1.158249,1.339380
-1.715699,1.671811,1.143342,1.151309,1.322421
-1.697849,1.641346,1.139382,1.144567,1.305995
-1.680000,1.611200,1.135416,1.138021,1.290096
-1.662151,1.581372,1.131444,1.131663,1.274715
-1.644301,1.551863,1.127467,1.125486,1.259843
-1.626452,1.522672,1.123481,1.119483,1.245471
-1.608602,1.493800,1.119486,1.113644,1.231587
-1.590753,1.465247,1.115476,1.107958,1.218178
-1.572903,1.437012,1.111446,1.102412,1.205233
-1.555054,1.409096,1.107389,1.096992,1.192735
-1.537204,1.381499,1.103296,1.091682,1.180668
-1.519355,1.354220,1.099155,1.086465,1.169016
-1.501505,1.327259,1.094955,1.081320,1.157758
-1.483656,1.300617,1.090679,1.076227,1.146872
-1.465806,1.274294,1.086310,1.071161,1.136337
-1.447957,1.248290,1.081829,1.066097,1.126127
-1.430108,1.222604,1.077215,1.061009,1.116215
-1.412258,1.197236,1.072443,1.055867,1.106573
-1.394409,1.172188,1.067490,1.050644,1.097169
-1.376559,1.147458,1.062330,1.045309,1.087973
-1.358710,1.123046,1.056939,1.039833,1.078951
-1.340860,1.098953,1.051292,1.034189,1.070070
-1.323011,1.075179,1.045366,1.028350,1.061295
-1.305161,1.051723,1.039141,1.022293,1.052592
-1.287312,1.028586,1.032597,1.015995,1.043928
-1.269462,1.005767,1.025720,1.009438,1.035270
-1.251613,0.983267,1.018495,1.002606,1.026587
-1.233763,0.961086,1.010912,0.995484,1.017847
-1.215914,0.939223,1.002962,0.988061,1.009023
-1.198065,0.917679,0.994636,0.980327,1.000087
-1.180215,0.896454,0.985928,0.972271,0.991011
-1.162366,0.875547,0.976831,0.963885,0.981770
-1.144516,0.854959,0.967336,0.955158,0.972335
-1.126667,0.834689,0.957435,0.946080,0.962680
-1.108817,0.814738,0.947116,0.936635,0.952774
-1.090968,0.795105,0.936366,0.926809,0.942584
-1.073118,0.775791,0.925167,0.916580,0.932072
-1.055269,0.756796,0.913497,0.905922,0.921194
-1.037419,0.738119,0.901327,0.894801,0.909897
-1.019570,0.719761,0.888621,0.883176,0.898116
-1.001720,0.701722,0.875334,0.870992,0.885768
-0.983871,0.684001,0.861406,0.858176,0.872747
-0.966022,0.666599,0.846762,0.844636,0.858914
-0.948172,0.649515,0.831303,0.830244,0.844077
-0.930323,0.632750,0.814893,0.814829,0.827963
-0.912473,0.616304,0.797350,0.798145,0.810164
-0.894624,0.600176,0.778409,0.779830,0.790027
-0.876774,0.584366,0.757671,0.759318,0.766442
-0.858925,0.568876,0.734466,0.735667,0.737752
-0.841075,0.553704,0.707407,0.707408,0.707408
-0.823226,0.538850,0.677701,0.677701,0.677701
-0.805376,0.524316,0.648631,0.648631,0.648631
-0.787527,0.510099,0.620199,0.620199,0.620199
-0.769677,0.496202,0.592403,0.592403,0.592403
-0.751828,0.482623,0.565245,0.565245,0.565245
-0.733978,0.469362,0.538724,0.538724,0.538724
-0.716129,0.456420,0.512841,0.512841,0.512841
-0.698280,0.443797,0.487594,0.487594,0.487594
-0.680430,0.431493,0.462985,0.462985,0.462985
-0.662581,0.419507,0.439013,0.439013,0.439013
-0.644731,0.407839,0.415678,0.415678,0.415678
-0.626882,0.396490,0.392981,0.392981,0.392981
-0.609032,0.385460,0.370920,0.370920,0.370920
-0.591183,0.374749,0.349497,0.349497,0.349497
-0.573333,0.364356,0.328711,0.328711,0.328711
-0.555484,0.354281,0.308562,0.308562,0.308562
-0.537634,0.344525,0.289051,0.289051,0.289051
-0.519785,0.335088,0.270176,0.270176,0.270176
-0.501935,0.325970,0.251939,0.251939,0.251939
-0.484086,0.317170,0.234339,0.234339,0.234339
-0.466237,0.308688,0.217377,0.217377,0.217377
-0.448387,0.300525,0.201051,0.201051,0.201051
-0.430538,0.292681,0.185363,0.185363,0.185363
-0.412688,0.285156,0.170312,0.170312,0.170312
-0.394839,0.277949,0.155898,0.155898,0.155898
-0.376989,0.271060,0.142121,0.142121,0.142121
-0.359140,0.264491,0.128981,0.128981,0.128981
-0.341290,0.258240,0.116479,0.116479,0.116479
-0.323441,0.252307,0.104614,0.104614,0.104614
-0.305591,0.246693,0.093386,0.093386,0.093386
-0.287742,0.241398,0.082795,0.082795,0.082795
-0.269892,0.236421,0.072842,0.072842,0.072842
-0.252043,0.231763,0.063526,0.063526,0.063526
-0.234194,0.227423,0.054847,0.054847,0.054847
-0.216344,0.223402,0.046805,0.046805,0.046805
-0.198495,0.219700,0.039400,0.039400,0.039400
-0.180645,0.216316,0.032633,0.032633,0.032633
-0.162796,0.213251,0.026502,0.026502,0.026502
-0.144946,0.210505,0.021009,0.021009,0.021009
-0.127097,0.208077,0.016154,0.016154,0.016154
-0.109247,0.205967,0.011935,0.011935,0.011935
-0.091398,0.204177,0.008354,0.008354,0.008354
-0.073548,0.202705,0.005409,0.005409,0.005409
-0.055699,0.201551,0.003102,0.003102,0.003102
-0.037849,0.200716,0.001433,0.001433,0.001433
-0.020000,0.200200,0.000400,0.000400,0.000400
0.020000,0.200200,0.000400,0.000400,0.000400
0.037849,0.200716,0.001433,0.001433,0.001433
0.055699,0.201551,0.003102,0.003102,0.003102
0.073548,0.202705,0.005409,0.005409,0.005409
0.091398,0.204177,0.008354,0.008354,0.008354
0.109247,0.205967,0.011935,0.011935,0.011935
0.127097,0.208077,0.016154,0.016154,0.016154
0.144946,0.210505,0.021009,0.021009,0.021009
0.162796,0.213251,0.026502,0.026502,0.026502
0.180645,0.216316,0.032633,0.032633,0.032633
0.198495,0.219700,0.039400,0.039400,0.039400
0.216344,0.223402,0.046805,0.046805,0.046805
0.234194,0.227423,0.054847,0.054847,0.054847
0.252043,0.231763,0.063526,0.063526,0.063526
0.269892,0.236421,0.072842,0.072842,0.072842
0.287742,0.241398,0.082795,0.082795,0.082795
0.305591,0.246693,0.093386,0.093386,0.093386
0.323441,0.252307,0.104614,0.104614,0.104614
0.341290,0.258240,0.116479,0.116479,0.116479
0.359140,0.264491,0.128981,0.128981,0.128981
0.376989,0.271060,0.142121,0.142121,0.142121
0.394839,0.277949,0.155898,0.155898,0.155898
0.412688,0.285156,0.170312,0.170312,0.170312
0.430538,0.292681,0.185363,0.185363,0.185363
0.448387,0.300525,0.201051,0.201051,0.201051
0.466237,0.308688,0.217377,0.217377,0.217377
0.484086,0.317170,0.234339,0.234339,0.234339
0.501935,0.325970,0.251939,0.251939,0.251939
0.519785,0.335088,0.270176,0.270176,0.270176
0.537634,0.344525,0.289051,0.289051,0.289051
0.555484,0.354281,0.308562,0.308562,0.308562
0.573333,0.364356,0.328711,0.328711,0.328711
0.591183,0.374749,0.349497,0.349497,0.349497
0.609032,0.385460,0.370920,0.370920,0.370920
0.626882,0.396490,0.392981,0.392981,0.392981
0.644731,0.407839,0.415678,0.415678,0.415678
0.662581,0.419507,0.439013,0.439013,0.439013
0.680430,0.431493,0.462985,0.462985,0.462985
0.698280,0.443797,0.487594,0.487594,0.487594
0.716129,0.456420,0.512841,0.512841,0.512841
0.733978,0.469362,0.538724,0.538724,0.538724
0.751828,0.482623,0.565245,0.565245,0.565245
0.769677,0.496202,0.592403,0.592403,0.592403
0.787527,0.510099,0.620199,0.620199,0.620199
0.805376,0.524316,0.648631,0.648631,0.648631
0.823226,0.538850,0.677701,0.677701,0.677701
0.841075,0.553704,0.707407,0.707408,0.707408
0.858925,0.568876,0.734466,0.735667,0.737752
0.876774,0.584366,0.757671,0.759318,0.766442
0.894624,0.600176,0.778409,0.779830,0.790027
0.912473,0.616304,0.797350,0.798145,0.810164
0.930323,0.632750,0.814893,0.814829,0.827963
0.948172,0.649515,0.831303,0.830244,0.844077
0.966022,0.666599,0.846762,0.844636,0.858914
0.983871,0.684001,0.861406,0.858176,0.872747
1.001720,0.701722,0.875334,0.870992,0.885768
1.019570,0.719761,0.888621,0.883176,0.898116
1.037419,0.738119,0.901327,0.894801,0.909897
1.055269,0.756796,0.913497,0.905922,0.921194
1.073118,0.775791,0.925167,0.916580,0.932072
1.090968,0.795105,0.936366,0.926809,0.942584
1.108817,0.814738,0.947116,0.936635,0.952774
1.126667,0.834689,0.957435,0.946080,0.962680
1.144516,0.854959,0.967336,0.955158,0.972335
1.162366,0.875547,0.976831,0.963885,0.981770
1.180215,0.896454,0.985928,0.972271,0.991011
1.198065,0.917679,0.994636,0.980327,1.000087
1.215914,0.939223,1.002962,0.988061,1.009023
1.233763,0.961086,1.010912,0.995484,1.017847
1.251613,0.983267,1.018495,1.002606,1.026587
1.269462,1.005767,1.025720,1.009438,1.035270
1.287312,1.028586,1.032597,1.015995,1.043928
1.305161,1.051723,1.039141,1.022293,1.052592
1.323011,1.075179,1.045366,1.028350,1.061295
1.340860,1.098953,1.051292,1.034189,1.070070
1.358710,1.123046,1.056939,1.039833,1.078951
1.376559,1.147458,1.062330,1.045309,1.087973
1.394409,1.172188,1.067490,1.050644,1.097169
1.412258,1.197236,1.072443,1.055867,1.106573
1.430108,1.222604,1.077215,1.061009,1.116215
1.447957,1.248290,1.081829,1.066097,1.126127
1.465806,1.274294,1.086310,1.071161,1.136337
1.483656,1.300617,1.090679,1.076227,1.146872
1.501505,1.327259,1.094955,1.081320,1.157758
1.519355,1.354220,1.099155,1.086465,1.169016
1.537204,1.381499,1.103296,1.091682,1.180668
1.555054,1.409096,1.107389,1.096992,1.192735
1.572903,1.437012,1.111446,1.102412,1.205233
1.590753,1.465247,1.115476,1.107958,1.218178
1.608602,1.493800,1.119486,1.113644,1.231587
1.626452,1.522672,1.123481,1.119483,1.245471
1.644301,1.551863,1.127467,1.125486,1.259843
1.662151,1.581372,1.131444,1.131663,1.274715
1.680000,1.611200,1.135416,1.138021,1.290096
1.697849,1.641346,1.139382,1.144567,1.305995
1.715699,1.671811,1.143342,1.151309,1.322421
1.733548,1.702595,1.147294,1.158249,1.339380
1.751398,1.733697,1.151236,1.165393,1.356881
1.769247,1.765118,1.155165,1.172742,1.374928
1.787097,1.796857,1.159077,1.180300,1.393527
1.804946,1.828915,1.162968,1.188066,1.412684
1.822796,1.861292,1.166833,1.196041,1.432403
1.840645,1.893987,1.170667,1.204225,1.452687
1.858495,1.927001,1.174463,1.212615,1.473541
1.876344,1.960334,1.178216,1.221210,1.494967
1.894194,1.993985,1.181918,1.230006,1.516969
1.912043,2.027954,1.185563,1.239000,1.539549
1.929892,2.062242,1.189143,1.248187,1.562709
1.947742,2.096849,1.192650,1.257561,1.586451
1.965591,2.131775,1.196076,1.267115,1.610777
1.983441,2.167019,1.199414,1.276844,1.635688
2.001290,2.202581,1.202653,1.286739,1.661185
2.019140,2.238463,1.205787,1.296792,1.687270
2.036989,2.274663,1.208807,1.306994,1.713942
2.054839,2.311181,1.211703,1.317336,1.741203
2.072688,2.348018,1.214469,1.327809,1.769053
2.090538,2.385174,1.217096,1.338405,1.797490
2.108387,2.422648,1.219578,1.349117,1.826517
2.126237,2.460441,1.221907,1.359938,1.856131
2.144086,2.498552,1.224079,1.370867,1.886332
2.161935,2.536983,1.226089,1.381902,1.917119
2.179785,2.575731,1.227936,1.393048,1.948491
2.197634,2.614798,1.229618,1.404314,1.980446
2.215484,2.654184,1.231137,1.415712,2.012983
2.233333,2.693889,1.232498,1.427259,2.046098
2.251183,2.733912,1.233707,1.438977,2.079791
2.269032,2.774254,1.234774,1.450889,2.114057
2.286882,2.814914,1.235710,1.463020,2.148892
2.304731,2.855893,1.236530,1.475397,2.184293
2.322581,2.897190,1.237250,1.488047,2.220255
2.340430,2.938807,1.237890,1.500995,2.256770
2.358280,2.980741,1.238468,1.514265,2.293833
2.376129,3.022995,1.239006,1.527881,2.331433
2.393978,3.065567,1.239523,1.541865,2.369560
2.411828,3.108457,1.240042,1.556237,2.408200
2.429677,3.151666,1.240584,1.571014,2.447334
2.447527,3.195194,1.241167,1.586214,2.486937
2.465376,3.239040,1.241813,1.601853,2.526972
2.483226,3.283205,1.242539,1.617943,2.567379
2.501075,3.327689,1.243364,1.634498,2.608043
2.518925,3.372491,1.244304,1.651528,2.648575
2.536774,3.417612,1.245375,1.669044,2.687299
2.554624,3.463051,1.246591,1.687055,2.725603
2.572473,3.508809,1.247966,1.705569,2.764071
2.590323,3.554886,1.249514,1.724593,2.802864
2.608172,3.601281,1.251245,1.744133,2.842065
2.626022,3.647994,1.253171,1.764196,2.881726
2.643871,3.695027,1.255302,1.784786,2.921884
2.661720,3.742378,1.257647,1.805907,2.962566
2.679570,3.790047,1.260215,1.827563,3.003792
2.697419,3.838036,1.263014,1.849756,3.045579
2.715269,3.886342,1.266051,1.872490,3.087940
2.733118,3.934968,1.269332,1.895766,3.130885
2.750968,3.983912,1.272864,1.919585,3.174424
2.768817,4.033174,1.276652,1.943948,3.218564
2.786667,4.082756,1.280701,1.968855,3.263312
2.804516,4.132655,1.285015,1.994306,3.308674
2.822366,4.182874,1.289597,2.020299,3.354653
2.840215,4.233411,1.294452,2.046834,3.401254
2.858065,4.284266,1.299582,2.073907,3.448481
2.875914,4.335441,1.304989,2.101516,3.496337
2.893763,4.386933,1.310675,2.129656,3.544824
2.911613,4.438745,1.316641,2.158324,3.593946
2.929462,4.490875,1.322887,2.187512,3.643703
2.947312,4.543324,1.329415,2.217214,3.694099
2.965161,4.596091,1.336224,2.247421,3.745135
2.983011,4.649177,1.343312,2.278121,3.796811
3.000860,4.702581,1.350679,2.309301,3.849131
3.018710,4.756304,1.358322,2.340944,3.902094
3.036559,4.810346,1.366240,2.373029,3.955702
3.054409,4.864706,1.374428,2.405530,4.009955
3.072258,4.919385,1.382884,2.438412,4.064856
3.090108,4.974382,1.391602,2.471634,4.120403
3.107957,5.029698,1.400578,2.505146,4.176598
3.125806,5.085333,1.409806,2.538902,4.233442
3.143656,5.141286,1.419280,2.572879,4.290935
3.161505,5.197558,1.428993,2.607100,4.349077
3.179355,5.254149,1.438937,2.641618,4.407870
3.197204,5.311058,1.449105,2.676496,4.467312
3.215054,5.368285,1.459487,2.711789,4.527405
3.232903,5.425832,1.470076,2.747542,4.588148
3.250753,5.483697,1.480863,2.783790,4.649543
3.268602,5.541880,1.491839,2.820561,4.711588
3.286452,5.600382,1.502996,2.857877,4.774285
3.304301,5.659203,1.514329,2.895756,4.837634
3.322151,5.718342,1.525833,2.934211,4.901634
3.340000,5.777800,1.537504,2.973256,4.966285
3.357849,5.837577,1.549344,3.012899,5.031589
3.375699,5.897672,1.561354,3.053148,5.097544
3.393548,5.958085,1.573541,3.094012,5.164151
3.411398,6.018818,1.585915,3.135496,5.231409
3.429247,6.079869,1.598487,3.177604,5.299320
3.447097,6.141238,1.611274,3.220342,5.367882
3.464946,6.202926,1.624293,3.263713,5.437096
3.482796,6.264933,1.637564,3.307720,5.506962
3.500645,6.327258,1.651107,3.352366,5.577480
3.518495,6.389902,1.664943,3.397654,5.648649
3.536344,6.452865,1.679095,3.443585,5.720470
3.554194,6.516146,1.693584,3.490162,5.792942
3.572043,6.579746,1.708432,3.537386,5.866066
3.589892,6.643664,1.723658,3.585259,5.939842
3.607742,6.707901,1.739283,3.633782,6.014269
3.625591,6.772456,1.755326,3.682956,6.089347
3.643441,6.837331,1.771804,3.732781,6.165076
3.661290,6.902523,1.788734,3.783260,6.241456
3.679140,6.968035,1.806133,3.834391,6.318487
3.696989,7.033865,1.824014,3.886177,6.396169
3.714839,7.100013,1.842392,3.938618,6.474502
3.732688,7.166480,1.861280,3.991713,6.553486
3.750538,7.233266,1.880688,4.045464,6.633120
3.768387,7.300371,1.900628,4.099871,6.713405
3.786237,7.367794,1.921111,4.154934,6.794340
3.804086,7.435535,1.942145,4.210653,6.875926
3.821935,7.503595,1.963739,4.267029,6.958161
3.839785,7.571974,1.985901,4.324061,7.041047
3.857634,7.640672,2.008639,4.381750,7.124582
3.875484,7.709688,2.031959,4.440096,7.208768
3.893333,7.779022,2.055866,4.499098,7.293603
3.911183,7.848675,2.080368,4.558758,7.379088
3.929032,7.918647,2.105468,4.619074,7.465222
3.946882,7.988938,2.131173,4.680047,7.552005
3.964731,8.059547,2.157485,4.741677,7.639438
3.982581,8.130474,2.184409,4.803964,7.727520
4.000430,8.201721,2.211949,4.866908,7.816251
4.018280,8.273285,2.240109,4.930508,7.905631
4.036129,8.345169,2.268890,4.994764,7.995660
4.053978,8.417371,2.298296,5.059677,8.086338
4.071828,8.489891,2.328330,5.125247,8.177664
4.089677,8.562731,2.358993,5.191472,8.269639
4.107527,8.635889,2.390288,5.258354,8.362262
4.125376,8.709365,2.422217,5.325892,8.455533
4.143226,8.783160,2.454781,5.394085,8.549453
4.161075,8.857274,2.487982,5.462934,8.644020
4.178925,8.931706,2.521822,5.532439,8.739236
4.196774,9.006457,2.556302,5.602599,8.835099
4.214624,9.081526,2.591422,5.673414,8.931611
4.232473,9.156914,2.627185,5.744884,9.028770
4.250323,9.232621,2.663590,5.817010,9.126576
4.268172,9.308646,2.700640,5.889789,9.225030
4.286022,9.384990,2.738334,5.963224,9.324131
4.303871,9.461653,2.776673,6.037313,9.423879
4.321720,9.538634,2.815658,6.112056,9.524275
4.339570,9.615933,2.855290,6.187453,9.625318
4.357419,9.693552,2.895569,6.263505,9.727007
4.375269,9.771489,2.936495,6.340210,9.829344
4.393118,9.849744,2.978069,6.417568,9.932327
4.410968,9.928318,3.020291,6.495580,10.035957
4.428817,10.007211,3.063161,6.574245,10.140233
4.446667,10.086422,3.106680,6.653564,10.245156
4.464516,10.165952,3.150848,6.733535,10.350725
4.482366,10.245801,3.195664,6.814159,10.456941
4.500215,10.325968,3.241130,6.895436,10.563802
4.518065,10.406453,3.287245,6.977365,10.671310
4.535914,10.487258,3.334009,7.059946,10.779464
4.553763,10.568381,3.381423,7.143180,10.888264
4.571613,10.649822,3.429486,7.227065,10.997710
4.589462,10.731582,3.478198,7.311603,11.107801
4.607312,10.813661,3.527559,7.396791,11.218538
4.625161,10.896058,3.577570,7.482632,11.329921
4.643011,10.978774,3.628231,7.569124,11.441949
4.660860,11.061809,3.679540,7.656267,11.554623
4.678710,11.145162,3.731499,7.744061,11.667942
4.696559,11.228834,3.784107,7.832506,11.781906
4.714409,11.312824,3.837364,7.921602,11.896516
4.732258,11.397133,3.891270,8.011348,12.011770
4.750108,11.481761,3.945824,8.101745,12.127670
4.767957,11.566707,4.001028,8.192792,12.244215
4.785806,11.651972,4.056880,8.284489,12.361404
4.803656,11.737555,4.113380,8.376836,12.479238
4.821505,11.823457,4.170529,8.469834,12.597717
4.839355,11.909678,4.228326,8.563481,12.716841
4.857204,11.996217,4.286772,8.657777,12.836610
4.875054,12.083075,4.345865,8.752723,12.957022
4.892903,12.170251,4.405606,8.848319,13.078080
4.910753,12.257746,4.465995,8.944564,13.199781
4.928602,12.345560,4.527031,9.041457,13.322127
4.946452,12.433692,4.588714,9.139000,13.445118
4.964301,12.522143,4.651045,9.237192,13.568752
4.982151,12.610912,4.714023,9.336032,13.693031
5.000000,12.700000,4.777648,9.435521,13.817953


==> PlotData/humanChoice_var.csv <==
round,var_mod,var_steep,var_dec
1.000000,0.694166,0.694166,0.679778
2.000000,0.710424,0.710424,0.670881
3.000000,0.703569,0.703569,0.668925
4.000000,0.702068,0.702068,0.668964
5.000000,0.702812,0.702812,0.668213
6.000000,0.700913,0.700913,0.667831
7.000000,0.703257,0.703257,0.666600
8.000000,0.701587,0.701587,0.668952
9.000000,0.697815,0.697815,0.668673
10.000000,0.696213,0.696213,0.668261
11.000000,0.692306,0.692306,0.667643
12.000000,0.688046,0.688046,0.665685
13.000000,0.685531,0.685531,0.668551
14.000000,0.683930,0.683930,0.667529
15.000000,0.677207,0.677207,0.667569
16.000000,0.676533,0.676533,0.668191
17.000000,0.670250,0.670250,0.668698
18.000000,0.659939,0.659939,0.666489
19.000000,0.656853,0.656853,0.665815
20.000000,0.650083,0.650083,0.669027
21.000000,0.644009,0.644009,0.666639
22.000000,0.641712,0.641712,0.666648
23.000000,0.632701,0.632701,0.667184
24.000000,0.624050,0.624050,0.668230
25.000000,0.617885,0.617885,0.667551
26.000000,0.610670,0.610670,0.666271
27.000000,0.607472,0.607472,0.666824
28.000000,0.603122,0.603122,0.668010
29.000000,0.594311,0.594311,0.666672
30.000000,0.581812,0.581812,0.666801
31.000000,0.566478,0.566478,0.667118
32.000000,0.551077,0.551077,0.665365
33.000000,0.535663,0.535663,0.667257
34.000000,0.523810,0.523810,0.667180
35.000000,0.513472,0.513472,0.669477
36.000000,0.505758,0.505493,0.666959
37.000000,0.544006,0.498339,0.667302
38.000000,0.677887,0.493522,0.666142
39.000000,0.723673,0.491715,0.666980
40.000000,0.722650,0.492539,0.667388
41.000000,0.713113,0.492224,0.665624
42.000000,0.706373,0.492279,0.668219
43.000000,0.703453,0.492452,0.665063
44.000000,0.704205,0.493099,0.669994
45.000000,0.700206,0.492362,0.665928
46.000000,0.703843,nan,nan
47.000000,0.701698,nan,nan
48.000000,0.702425,nan,nan
49.000000,0.700645,nan,nan
50.000000,0.695742,nan,nan


==> PlotData/optimal_results.csv <==
theta,error,cost,value,biasSq,ConVar,errorGamma,errorGamma2
-5.1,,,1.4,,,0,
-5.08978979,,,1.4,,,0,
-5.07957958,,,1.4,,,0,
-5.069369369,,,1.4,,,0,
-5.059159159,,,1.4,,,0,
-5.048948949,,,1.4,,,0,
-5.038738739,,,1.4,,,0,
-5.028528529,,,1.4,,,0,
-5.018318318,,,1.4,,,0,
-5.008108108,,,1.4,,,0,
-4.997897898,,,1.4,,,0,
-4.987687688,,,1.4,,,0,
-4.977477477,,,1.4,,,0,
-4.967267267,,,1.4,,,0,
-4.957057057,,,1.4,,,0,
-4.946846847,,,1.4,,,0,
-4.936636637,,,1.4,,,0,
-4.926426426,,,1.4,,,0,
-4.916216216,,,1.4,,,0,
-4.906006006,,,1.4,,,0,
-4.895795796,,,1.4,,,0,
-4.885585586,,,1.4,,,0,
-4.875375375,,,1.4,,,0,
-4.865165165,,,1.4,,,0,
-4.854954955,,,1.4,,,0,
-4.844744745,,,1.4,,,0,
-4.834534535,,,1.4,,,0,
-4.824324324,,,1.4,,,0,
-4.814114114,,,1.4,,,0,
-4.803903904,,,1.4,,,0,
-4.793693694,,,1.4,,,0,
-4.783483483,,,1.4,,,0,
-4.773273273,,,1.4,,,0,
-4.763063063,,,1.4,,,0,
-4.752852853,,,1.4,,,0,
-4.742642643,,,1.4,,,0,
-4.732432432,,,1.4,,,0,
-4.722222222,,,1.4,,,0,
-4.712012012,,,1.4,,,0,
-4.701801802,,,1.4,,,0,
-4.691591592,,,1.4,,,0,
-4.681381381,,,1.4,,,0,
-4.671171171,,,1.4,,,0,
-4.660960961,,,1.4,,,0,
-4.650750751,,,1.4,,,0,
-4.640540541,,,1.4,,,0,
-4.63033033,,,1.4,,,0,
-4.62012012,,,1.4,,,0,
-4.60990991,,,1.4,,,0,
-4.5996997,,,1.4,,,0,
-4.589489489,,,1.4,,,0,
-4.579279279,,,1.4,,,0,
-4.569069069,,,1.4,,,0,
-4.558858859,,,1.4,,,0,
-4.548648649,,,1.4,,,0,
-4.538438438,,,1.4,,,0,
-4.528228228,,,1.4,,,0,
-4.518018018,,,1.4,,,0,
-4.507807808,,,1.4,,,0,
-4.497597598,,,1.4,,,0,
-4.487387387,,,1.4,,,0,
-4.477177177,,,1.4,,,0,
-4.466966967,,,1.4,,,0,
-4.456756757,,,1.4,,,0,
-4.446546547,,,1.4,,,0,
-4.436336336,,,1.4,,,0,
-4.426126126,,,1.4,,,0,
-4.415915916,,,1.4,,,0,
-4.405705706,,,1.4,,,0,
-4.395495495,,,1.4,,,0,
-4.385285285,,,1.4,,,0,
-4.375075075,,,1.4,,,0,
-4.364864865,,,1.4,,,0,
-4.354654655,,,1.4,,,0,
-4.344444444,,,1.4,,,0,
-4.334234234,,,1.4,,,0,
-4.324024024,,,1.4,,,0,
-4.313813814,,,1.4,,,0,
-4.303603604,,,1.4,,,0,
-4.293393393,,,1.4,,,0,
-4.283183183,,,1.4,,,0,
-4.272972973,,,1.4,,,0,
-4.262762763,,,1.4,,,0,
-4.252552553,,,1.4,,,0,
-4.242342342,,,1.4,,,0,
-4.232132132,,,1.4,,,0,
-4.221921922,,,1.4,,,0,
-4.211711712,,,1.4,,,0,
-4.201501502,,,1.4,,,0,
-4.191291291,,,1.4,,,0,
-4.181081081,,,1.4,,,0,
-4.170870871,,,1.4,,,0,
-4.160660661,,,1.4,,,0,
-4.15045045,,,1.4,,,0,
-4.14024024,,,1.4,,,0,
-4.13003003,,,1.4,,,0,
-4.11981982,,,1.4,,,0,
-4.10960961,,,1.4,,,0,
-4.099399399,,,1.4,,,0,
-4.089189189,,,1.4,,,0,
-4.078978979,,,1.4,,,0,
-4.068768769,,,1.4,,,0,
-4.058558559,,,1.4,,,0,
-4.048348348,0.306121343,1.09354596,1.399667303,0.206477078,0.099644265,,
-4.038138138,0.306253341,1.092371331,1.398624672,0.206404412,0.099848929,,
-4.027927928,0.306385978,1.091193792,1.397579771,0.206331536,0.100054442,,
-4.017717718,0.306519259,1.090013329,1.396532587,0.206258448,0.100260811,,
-4.007507508,0.306653187,1.088829925,1.395483112,0.206185147,0.10046804,,
-3.997297297,0.306787769,1.087643565,1.394431334,0.206111634,0.100676135,,
-3.987087087,0.306923009,1.086454234,1.393377242,0.206037907,0.100885102,,
-3.976876877,0.307058911,1.085261915,1.392320827,0.205963966,0.101094945,,
-3.966666667,0.307195482,1.084066594,1.391262076,0.205889811,0.101305671,,
-3.956456456,0.307332726,1.082868254,1.390200979,0.20581544,0.101517286,,
-3.946246246,0.307470648,1.081666878,1.389137526,0.205740854,0.101729794,,
-3.936036036,0.307609253,1.080462451,1.388071704,0.205666051,0.101943202,,
-3.925825826,0.307748547,1.079254957,1.387003504,0.205591032,0.102157515,,
-3.915615616,0.307888535,1.078044378,1.385932912,0.205515795,0.102372739,,
-3.905405405,0.308029222,1.076830698,1.384859919,0.205440341,0.102588881,,
-3.895195195,0.308170613,1.075613899,1.383784513,0.205364668,0.102805945,,
-3.884984985,0.308312715,1.074393966,1.382706681,0.205288776,0.103023939,,
-3.874774775,0.308455532,1.073170881,1.381626414,0.205212665,0.103242868,,
-3.864564565,0.308599071,1.071944627,1.380543698,0.205136333,0.103462738,,
-3.854354354,0.308743337,1.070715186,1.379458523,0.205059782,0.103683555,,
-3.844144144,0.308888335,1.069482541,1.378370875,0.204983009,0.103905325,,
-3.833933934,0.309034071,1.068246673,1.377280744,0.204906015,0.104128056,,
-3.823723724,0.309180552,1.067007566,1.376188117,0.204828799,0.104351752,,
-3.813513514,0.309327782,1.065765201,1.375092983,0.204751361,0.104576421,,
-3.803303303,0.309475769,1.064519559,1.373995328,0.2046737,0.104802069,,
-3.793093093,0.309624517,1.063270623,1.37289514,0.204595815,0.105028702,,
-3.782882883,0.309774034,1.062018374,1.371792408,0.204517707,0.105256327,,
-3.772672673,0.309924325,1.060762793,1.370687118,0.204439374,0.105484951,,
-3.762462462,0.310075396,1.059503861,1.369579257,0.204360817,0.105714579,,
-3.752252252,0.310227254,1.05824156,1.368468814,0.204282034,0.10594522,,
-3.742042042,0.310379906,1.05697587,1.367355775,0.204203026,0.106176879,,
-3.731831832,0.310533356,1.055706771,1.366240127,0.204123793,0.106409564,,
-3.721621622,0.310687613,1.054434245,1.365121858,0.204044332,0.106643281,,
-3.711411411,0.310842682,1.053158271,1.364000953,0.203964646,0.106878037,,
-3.701201201,0.310998571,1.051878829,1.362877401,0.203884732,0.10711384,,
-3.690990991,0.311155286,1.050595901,1.361751186,0.20380459,0.107350696,,
-3.680780781,0.311312833,1.049309464,1.360622297,0.203724221,0.107588612,,
-3.670570571,0.31147122,1.048019499,1.359490719,0.203643623,0.107827597,,
-3.66036036,0.311630454,1.046725984,1.358356438,0.203562798,0.108067656,,
-3.65015015,0.311790541,1.0454289,1.357219442,0.203481743,0.108308798,,
-3.63993994,0.311951489,1.044128226,1.356079715,0.203400459,0.10855103,,
-3.62972973,0.312113305,1.042823939,1.354937244,0.203318946,0.10879436,,
-3.61951952,0.312275996,1.041516018,1.353792015,0.203237202,0.109038794,,
-3.609309309,0.31243957,1.040204442,1.352644013,0.203155229,0.109284341,,
-3.599099099,0.312604034,1.038889189,1.351493224,0.203073026,0.109531008,,
-3.588888889,0.312769396,1.037570237,1.350339633,0.202990592,0.109778803,,
-3.578678679,0.312935662,1.036247564,1.349183226,0.202907928,0.110027734,,
-3.568468468,0.313102842,1.034921146,1.348023988,0.202825033,0.110277809,,
-3.558258258,0.313270942,1.033590962,1.346861905,0.202741906,0.110529036,,
-3.548048048,0.313439971,1.032256989,1.34569696,0.202658549,0.110781422,,
-3.537837838,0.313609937,1.030919203,1.344529139,0.20257496,0.111034977,,
-3.527627628,0.313780847,1.02957758,1.343358427,0.202491139,0.111289708,,
-3.517417417,0.31395271,1.028232098,1.342184808,0.202407087,0.111545623,,
-3.507207207,0.314125534,1.026882733,1.341008267,0.202322802,0.111802732,,
-3.496996997,0.314299328,1.02552946,1.339828788,0.202238286,0.112061042,,
-3.486786787,0.3144741,1.024172255,1.338646355,0.202153538,0.112320561,,
-3.476576577,0.314649858,1.022811094,1.337460952,0.202068558,0.1125813,,
-3.466366366,0.314826612,1.021445951,1.336272563,0.201983347,0.112843265,,
-3.456156156,0.31500437,1.020076802,1.335081172,0.201897903,0.113106467,,
-3.445945946,0.31518314,1.018703622,1.333886763,0.201812227,0.113370914,,
-3.435735736,0.315362933,1.017326385,1.332689318,0.201726319,0.113636614,,
-3.425525526,0.315543757,1.015945064,1.331488822,0.201640179,0.113903578,,
-3.415315315,0.315725622,1.014559635,1.330285257,0.201553808,0.114171814,,
-3.405105105,0.315908536,1.01317007,1.329078606,0.201467205,0.114441331,,
-3.394894895,0.316092509,1.011776344,1.327868853,0.20138037,0.114712139,,
-3.384684685,0.316277551,1.010378428,1.326655979,0.201293304,0.114984247,,
-3.374474474,0.316463671,1.008976297,1.325439968,0.201206007,0.115257664,,
-3.364264264,0.31665088,1.007569922,1.324220802,0.201118479,0.115532401,,
-3.354054054,0.316839187,1.006159276,1.322998463,0.20103072,0.115808467,,
-3.343843844,0.317028603,1.004744331,1.321772934,0.200942732,0.116085871,,
-3.333633634,0.317219137,1.003325058,1.320544195,0.200854513,0.116364624,,
-3.323423423,0.3174108,1.001901429,1.319312229,0.200766064,0.116644736,,
-3.313213213,0.317603602,1.000473415,1.318077017,0.200677386,0.116926216,,
-3.303003003,0.317797554,0.999040987,1.316838542,0.200588479,0.117209075,,
-3.292792793,0.317992667,0.997604115,1.315596783,0.200499344,0.117493324,,
-3.282582583,0.318188952,0.99616277,1.314351722,0.200409981,0.117778971,,
-3.272372372,0.318386419,0.99471692,1.313103339,0.20032039,0.118066029,,
-3.262162162,0.318585081,0.993266536,1.311851617,0.200230573,0.118354508,,
-3.251951952,0.318784947,0.991811587,1.310596534,0.200140529,0.118644418,,
-3.241741742,0.31898603,0.990352042,1.309338071,0.200050259,0.11893577,,
-3.231531532,0.319188341,0.988887868,1.308076209,0.199959765,0.119228575,,
-3.221321321,0.319391892,0.987419035,1.306810927,0.199869047,0.119522845,,
-3.211111111,0.319596695,0.98594551,1.305542205,0.199778105,0.11981859,,
-3.200900901,0.319802762,0.98446726,1.304270022,0.19968694,0.120115822,,
-3.190690691,0.320010105,0.982984253,1.302994358,0.199595554,0.120414551,,
-3.18048048,0.320218737,0.981496455,1.301715192,0.199503947,0.12071479,,
-3.17027027,0.320428671,0.980003832,1.300432503,0.19941212,0.121016551,,
-3.16006006,0.320639918,0.97850635,1.299146269,0.199320074,0.121319844,,
-3.14984985,0.320852493,0.977003976,1.297856469,0.19922781,0.121624682,,
-3.13963964,0.321066407,0.975496674,1.296563081,0.19913533,0.121931077,,
-3.129429429,0.321281675,0.973984408,1.295266083,0.199042634,0.122239041,,
-3.119219219,0.32149831,0.972467143,1.293965453,0.198949723,0.122548587,,
-3.109009009,0.321716325,0.970944844,1.292661169,0.1988566,0.122859725,,
-3.098798799,0.321935735,0.969417473,1.291353208,0.198763265,0.12317247,,
-3.088588589,0.322156553,0.967884993,1.290041547,0.198669719,0.123486834,,
-3.078378378,0.322378794,0.966347368,1.288726162,0.198575965,0.123802829,,
-3.068168168,0.322602473,0.964804559,1.287407032,0.198482003,0.124120469,,
-3.057957958,0.322827603,0.963256529,1.286084131,0.198387836,0.124439767,,
-3.047747748,0.323054199,0.961703237,1.284757437,0.198293465,0.124760735,,
-3.037537538,0.323282278,0.960144646,1.283426924,0.198198891,0.125083387,,
-3.027327327,0.323511854,0.958580716,1.28209257,0.198104117,0.125407737,,
-3.017117117,0.323742942,0.957011406,1.280754348,0.198009144,0.125733798,,
-3.006906907,0.323975558,0.955436676,1.279412234,0.197913975,0.126061584,,
-2.996696697,0.324209719,0.953856485,1.278066204,0.19781861,0.126391109,,
-2.986486486,0.324445441,0.95227079,1.276716231,0.197723054,0.126722387,,
-2.976276276,0.324682739,0.950679551,1.27536229,0.197627307,0.127055432,,
-2.966066066,0.324921631,0.949082724,1.274004355,0.197531372,0.127390259,,
-2.955855856,0.325162134,0.947480266,1.2726424,0.197435252,0.127726882,,
-2.945645646,0.325404264,0.945872134,1.271276398,0.197338948,0.128065316,,
-2.935435435,0.32564804,0.944258283,1.269906323,0.197242464,0.128405576,,
-2.925225225,0.325893479,0.942638667,1.268532146,0.197145802,0.128747677,,
-2.915015015,0.326140599,0.941013243,1.267153842,0.197048964,0.129091634,,
-2.904804805,0.326389417,0.939381963,1.265771381,0.196951955,0.129437462,,
-2.894594595,0.326639954,0.937744782,1.264384736,0.196854776,0.129785178,,
-2.884384384,0.326892227,0.936101652,1.262993879,0.196757431,0.130134796,,
-2.874174174,0.327146256,0.934452525,1.261598781,0.196659923,0.130486333,,
-2.863963964,0.32740206,0.932797352,1.260199412,0.196562256,0.130839804,,
-2.853753754,0.327659659,0.931136085,1.258795744,0.196464432,0.131195227,,
-2.843543544,0.327919072,0.929468675,1.257387747,0.196366455,0.131552617,,
-2.833333333,0.32818032,0.927795069,1.25597539,0.19626833,0.131911991,,
-2.823123123,0.328443425,0.926115219,1.254558643,0.196170059,0.132273366,,
-2.812912913,0.328708406,0.924429071,1.253137476,0.196071647,0.132636759,,
-2.802702703,0.328975285,0.922736573,1.251711858,0.195973098,0.133002187,,
-2.792492492,0.329244084,0.921037672,1.250281756,0.195874416,0.133369668,,
-2.782282282,0.329514824,0.919332315,1.248847139,0.195775605,0.133739219,,
-2.772072072,0.329787528,0.917620446,1.247407975,0.19567667,0.134110858,,
-2.761861862,0.33006222,0.915902011,1.24596423,0.195577616,0.134484603,,
-2.751651652,0.330338921,0.914176952,1.244515873,0.195478448,0.134860473,,
-2.741441441,0.330617655,0.912445214,1.243062869,0.19537917,0.135238485,,
-2.731231231,0.330898447,0.910706739,1.241605185,0.195279788,0.135618658,,
-2.721021021,0.331181319,0.908961467,1.240142786,0.195180307,0.136001012,,
-2.710810811,0.331466299,0.907209339,1.238675638,0.195080733,0.136385566,,
-2.700600601,0.331753409,0.905450296,1.237203705,0.194981071,0.136772338,,
-2.69039039,0.332042676,0.903684276,1.235726952,0.194881327,0.137161349,,
-2.68018018,0.332334125,0.901911218,1.234245343,0.194781508,0.137552617,,
-2.66996997,0.332627783,0.900131057,1.23275884,0.194681619,0.137946164,,
-2.65975976,0.332923677,0.898343731,1.231267409,0.194581668,0.13834201,,
-2.64954955,0.333221835,0.896549175,1.22977101,0.19448166,0.138740174,,
-2.639339339,0.333522283,0.894747323,1.228269605,0.194381604,0.139140678,,
-2.629129129,0.333825049,0.892938108,1.226763158,0.194281506,0.139543543,,
-2.618918919,0.334130164,0.891121463,1.225251627,0.194181374,0.13994879,,
-2.608708709,0.334437656,0.889297319,1.223734975,0.194081215,0.140356441,,
-2.598498498,0.334747554,0.887465606,1.22221316,0.193981038,0.140766517,,
-2.588288288,0.33505989,0.885626254,1.220686143,0.19388085,0.14117904,,
-2.578078078,0.335374693,0.88377919,1.219153883,0.19378066,0.141594033,,
-2.567867868,0.335691995,0.881924341,1.217616337,0.193680477,0.142011518,,
-2.557657658,0.336011829,0.880061635,1.216073463,0.19358031,0.142431519,,
-2.547447447,0.336334226,0.878190994,1.214525219,0.193480168,0.142854058,,
-2.537237237,0.33665922,0.876312342,1.212971562,0.193380062,0.143279158,,
-2.527027027,0.336986844,0.874425603,1.211412447,0.19328,0.143706844,,
-2.516816817,0.337317134,0.872530696,1.20984783,0.193179994,0.14413714,,
-2.506606607,0.337650123,0.870627542,1.208277665,0.193080053,0.14457007,,
-2.496396396,0.337985848,0.86871606,1.206701907,0.19298019,0.145005658,,
-2.486186186,0.338324344,0.866796166,1.20512051,0.192880415,0.145443929,,
-2.475975976,0.338665649,0.864867775,1.203533425,0.19278074,0.145884909,,
-2.465765766,0.339009801,0.862930804,1.201940605,0.192681178,0.146328624,,
-2.455555556,0.339356838,0.860985164,1.200342002,0.19258174,0.146775098,,
-2.445345345,0.339706799,0.859030767,1.198737566,0.19248244,0.147224359,,
-2.435135135,0.340059724,0.857067523,1.197127247,0.192383291,0.147676433,,
-2.424924925,0.340415654,0.855095341,1.195510995,0.192284308,0.148131346,,
-2.414714715,0.34077463,0.853114127,1.193888757,0.192185504,0.148589127,,
-2.404504505,0.341136695,0.851123787,1.192260482,0.192086894,0.149049802,,
-2.394294294,0.341501892,0.849124225,1.190626117,0.191988493,0.149513399,,
-2.384084084,0.341870264,0.847115343,1.188985607,0.191890318,0.149979947,,
-2.373873874,0.342241858,0.84509704,1.187338898,0.191792383,0.150449474,,
-2.363663664,0.342616718,0.843069217,1.185685935,0.191694708,0.15092201,,
-2.353453453,0.342994892,0.841031768,1.18402666,0.191597308,0.151397584,,
-2.343243243,0.343376426,0.83898459,1.182361016,0.191500202,0.151876225,,
-2.333033033,0.343761371,0.836927575,1.180688946,0.191403408,0.152357963,,
-2.322822823,0.344149775,0.834860614,1.17901039,0.191306945,0.15284283,,
-2.312612613,0.34454169,0.832783597,1.177325287,0.191210835,0.153330856,,
-2.302402402,0.344937168,0.83069641,1.175633577,0.191115096,0.153822072,,
-2.292192192,0.34533626,0.828598938,1.173935198,0.19101975,0.15431651,,
-2.281981982,0.345739022,0.826491064,1.172230086,0.190924819,0.154814203,,
-2.271771772,0.346145509,0.824372669,1.170518177,0.190830327,0.155315182,,
-2.261561562,0.346555777,0.82224363,1.168799407,0.190736295,0.155819481,,
-2.251351351,0.346969883,0.820103824,1.167073707,0.19064275,0.156327134,,
-2.241141141,0.347387888,0.817953124,1.165341012,0.190549715,0.156838173,,
-2.230930931,0.347809851,0.815791401,1.163601252,0.190457217,0.157352634,,
-2.220720721,0.348235833,0.813618524,1.161854358,0.190365282,0.157870551,,
-2.210510511,0.348665899,0.811434359,1.160100258,0.19027394,0.158391959,,
-2.2003003,0.349100111,0.809238768,1.158338879,0.190183217,0.158916894,,
-2.19009009,0.349538537,0.807031613,1.15657015,0.190093144,0.159445392,,
-2.17987988,0.349981243,0.804812751,1.154793994,0.190003753,0.15997749,,
-2.16966967,0.350428299,0.802582036,1.153010335,0.189915074,0.160513225,,
-2.159459459,0.350879774,0.800339321,1.151219096,0.189827141,0.161052633,,
-2.149249249,0.351335743,0.798084454,1.149420197,0.189739988,0.161595755,,
-2.139039039,0.351796278,0.795817281,1.147613558,0.189653651,0.162142627,,
-2.128828829,0.352261454,0.793537643,1.145799097,0.189568166,0.162693289,,
-2.118618619,0.352731351,0.791245379,1.143976731,0.189483571,0.16324778,,
-2.108408408,0.353206047,0.788940326,1.142146373,0.189399906,0.163806141,,
-2.098198198,0.353685623,0.786622315,1.140307938,0.189317211,0.164368413,,
-2.087987988,0.354170164,0.784291173,1.138461337,0.189235528,0.164934635,,
-2.077777778,0.354659754,0.781946726,1.136606479,0.189154902,0.165504851,,
-2.067567568,0.355154481,0.779588793,1.134743273,0.189075379,0.166079102,,
-2.057357357,0.355654434,0.777217191,1.132871625,0.188997004,0.166657431,,
-2.047147147,0.356159707,0.774831732,1.13099144,0.188919826,0.167239881,,
-2.036936937,0.356670394,0.772432225,1.129102619,0.188843898,0.167826496,,
-2.026726727,0.357186591,0.770018471,1.127205062,0.18876927,0.168417321,,
-2.016516517,0.357708398,0.767590272,1.12529867,0.188695998,0.1690124,,
-2.006306306,0.358235917,0.76514742,1.123383336,0.188624138,0.169611779,,
-1.996096096,0.358769253,0.762689704,1.121458957,0.188553749,0.170215504,,
-1.985885886,0.359308513,0.76021691,1.119525423,0.188484891,0.170823622,,
-1.975675676,0.359853809,0.757728815,1.117582624,0.188417628,0.17143618,,
-1.965465465,0.360405253,0.755225194,1.115630447,0.188352027,0.172053226,,
-1.955255255,0.360962962,0.752705814,1.113668776,0.188288154,0.172674808,,
-1.945045045,0.361527057,0.750170438,1.111697495,0.188226081,0.173300976,,
-1.934834835,0.36209766,0.747618822,1.109716482,0.188165882,0.173931778,,
-1.924624625,0.362674898,0.745050716,1.107725614,0.188107633,0.174567266,,
-1.914414414,0.363258903,0.742465863,1.105724766,0.188051413,0.175207489,,
-1.904204204,0.363849807,0.739864,1.103713807,0.187997307,0.1758525,,
-1.893993994,0.36444775,0.737244858,1.101692607,0.1879454,0.17650235,,
-1.883783784,0.365052872,0.734608159,1.099661031,0.187895781,0.177157091,,
-1.873573574,0.365665322,0.731953618,1.097618939,0.187848545,0.177816777,,
-1.863363363,0.366285249,0.729280943,1.095566192,0.187803788,0.178481461,,
-1.853153153,0.366912808,0.726589835,1.093502643,0.187761611,0.179151198,,
-1.842942943,0.367548161,0.723879984,1.091428145,0.18772212,0.179826041,,
-1.832732733,0.368191472,0.721151073,1.089342545,0.187685424,0.180506048,,
-1.822522523,0.368842911,0.718402776,1.087245687,0.187651639,0.181191272,,
-1.812312312,0.369502654,0.715634758,1.085137412,0.187620883,0.181881771,,
-1.802102102,0.370170883,0.712846673,1.083017556,0.187593281,0.182577601,,
-1.791891892,0.370847784,0.710038166,1.08088595,0.187568964,0.18327882,,
-1.781681682,0.37153355,0.707208871,1.078742421,0.187548065,0.183985485,,
-1.771471471,0.372228381,0.704358412,1.076586794,0.187530727,0.184697654,,
-1.761261261,0.372932484,0.701486401,1.074418885,0.187517098,0.185415386,,
-1.751051051,0.373646072,0.698592436,1.072238508,0.187507332,0.18613874,,
-1.740840841,0.374369365,0.695676107,1.070045471,0.187501591,0.186867774,,
-1.730630631,0.375102591,0.692736986,1.067839577,0.187500042,0.187602548,,
-1.72042042,0.375845986,0.689774637,1.065620623,0.187502863,0.188343123,,
-1.71021021,0.376599795,0.686788605,1.0633884,0.187510237,0.189089557,,
-1.7,0.37736427,0.683778424,1.061142694,0.187522359,0.189841911,,
-1.68978979,0.378139675,0.680743608,1.058883284,0.18753943,0.190600245,,
-1.67957958,0.378926281,0.677683661,1.056609942,0.187561663,0.191364618,,
-1.669369369,0.37972437,0.674598064,1.054322435,0.187589279,0.192135091,,
-1.659159159,0.380534235,0.671486285,1.05202052,0.187622511,0.192911724,,
-1.648948949,0.381356179,0.668347771,1.04970395,0.187661604,0.193694575,,
-1.638738739,0.382190518,0.66518195,1.047372468,0.187706814,0.194483704,,
-1.628528529,0.383037579,0.66198823,1.045025809,0.187758411,0.195279168,,
-1.618318318,0.383897704,0.658765997,1.042663701,0.187816677,0.196081027,,
-1.608108108,0.384771246,0.655514614,1.040285861,0.187881909,0.196889337,,
-1.597897898,0.385658575,0.652233423,1.037891998,0.187954421,0.197704154,,
-1.587687688,0.386560074,0.648921737,1.035481812,0.188034541,0.198525533,,
-1.577477477,0.387476144,0.645578847,1.033054991,0.188122617,0.199353527,,
-1.567267267,0.388407201,0.642204013,1.030611214,0.188219012,0.200188189,,
-1.557057057,0.38935368,0.638796468,1.028150148,0.188324113,0.201029567,,
-1.546846847,0.390316035,0.635355413,1.025671449,0.188438324,0.201877711,,
-1.536636637,0.39129474,0.631880018,1.023174758,0.188562074,0.202732666,,
-1.526426426,0.39229029,0.628369416,1.020659706,0.188695816,0.203594473,,
-1.516216216,0.393303203,0.624822708,1.01812591,0.188840029,0.204463174,,
-1.506006006,0.39433402,0.621238951,1.015572971,0.188995217,0.205338803,,
-1.495795796,0.395383309,0.617617167,1.013000476,0.189161917,0.206221392,,
-1.485585586,0.396451664,0.61395633,1.010407995,0.189340696,0.207110969,,
-1.475375375,0.397539709,0.610255372,1.007795081,0.189532154,0.208007555,,
-1.465165165,0.398648097,0.606513175,1.005161272,0.18973693,0.208911167,,
-1.454954955,0.399777516,0.602728567,1.002506083,0.189955701,0.209821815,,
-1.444744745,0.400928686,0.598900325,0.999829011,0.190189187,0.210739499,,
-1.434534535,0.402102369,0.595027163,0.997129532,0.190438154,0.211664215,,
-1.424324324,0.403299363,0.591107735,0.994407098,0.190703416,0.212595947,,
-1.414114114,0.404520511,0.587140628,0.991661139,0.190985842,0.213534668,,
-1.403903904,0.405766702,0.583124356,0.988891058,0.19128636,0.214480342,,
-1.393693694,0.407038875,0.579057358,0.986096232,0.191605958,0.215432917,,
-1.383483483,0.408338021,0.574937988,0.983276009,0.191945695,0.216392327,,
-1.373273273,0.409665192,0.570764514,0.980429706,0.192306702,0.21735849,,
-1.363063063,0.411021497,0.566535109,0.977556606,0.192690193,0.218331304,,
-1.352852853,0.412408118,0.562247843,0.97465596,0.193097469,0.219310649,,
-1.342642643,0.413826305,0.557900675,0.97172698,0.193529928,0.220296377,,
-1.332432432,0.415277388,0.553491447,0.968768835,0.193989072,0.221288316,,
-1.322222222,0.416762786,0.549017871,0.965780656,0.194476521,0.222286265,,
-1.312012012,0.418284005,0.544477519,0.962761525,0.19499402,0.223289985,,
-1.301801802,0.419842659,0.539867814,0.959710472,0.195543456,0.224299203,,
-1.291591592,0.421440467,0.535186011,0.956626478,0.196126868,0.225313599,,
-1.281381381,0.423079274,0.530429188,0.953508462,0.196746466,0.226332808,,
-1.271171171,0.424761056,0.525594227,0.950355283,0.197404651,0.227356405,,
-1.260960961,0.426487933,0.520677796,0.947165729,0.198104029,0.228383904,,
-1.250750751,0.42826219,0.515676327,0.943938517,0.198847444,0.229414747,,
-1.240540541,0.430086287,0.510585995,0.940672282,0.199637996,0.230448291,,
-1.23033033,0.431962881,0.505402693,0.937365573,0.200479079,0.231483801,,
-1.22012012,0.433894846,0.500121996,0.934016842,0.201374412,0.232520435,,
-1.20990991,0.435885302,0.494739137,0.930624438,0.20232808,0.233557222,,
-1.1996997,0.437937636,0.489248958,0.927186594,0.203344584,0.234593052,,
-1.189489489,0.44005554,0.483645876,0.923701416,0.204428893,0.235626647,,
-1.179279279,0.442243048,0.477923826,0.920166874,0.20558651,0.236656538,,
-1.169069069,0.444504575,0.472076206,0.916580781,0.206823544,0.237681031,,
-1.158858859,0.446844974,0.466095808,0.912940781,0.208146801,0.238698173,,
-1.148648649,0.449269587,0.459974742,0.909244329,0.209563886,0.239705701,,
-1.138438438,0.451784322,0.453704342,0.905488664,0.211083329,0.240700994,,
-1.128228228,0.454395733,0.447275059,0.901670791,0.21271473,0.241681003,,
-1.118018018,0.457111114,0.440676334,0.897787447,0.21446894,0.242642174,,
-1.107807808,0.459938621,0.433896446,0.893835067,0.216358277,0.243580344,,
-1.097597598,0.462887411,0.42692233,0.889809741,0.218396788,0.244490623,,
-1.087387387,0.465967813,0.419739358,0.885707171,0.220600572,0.245367241,,
-1.077177177,0.469191539,0.412331071,0.88152261,0.222988184,0.246203355,,
-1.066966967,0.472571946,0.404678849,0.877250795,0.225581138,0.246990807,,
-1.056756757,0.476124352,0.39676151,0.872885862,0.228404538,0.247719814,,
-1.046546547,0.479866454,0.388554797,0.868421251,0.231487893,0.248378561,,
-1.036336336,0.48381884,0.380030735,0.863849575,0.23486616,0.24895268,,
-1.026126126,0.488005667,0.371156806,0.859162474,0.238581124,0.249424544,,
-1.015915916,0.492455538,0.361894876,0.854350414,0.242683214,0.249772324,,
-1.005705706,0.497202675,0.352199776,0.849402451,0.247233975,0.2499687,,
-0.995495495,0.502288509,0.342017394,0.844305903,0.252309459,0.249979051,,
-0.985285285,0.507763881,0.331282061,0.839045942,0.258004993,0.249758889,,
-0.975075075,0.513692157,0.319912873,0.83360503,0.264442058,0.249250099,,
-0.964864865,0.520153774,0.307808384,0.827962158,0.271778472,0.248375302,,
-0.954654655,0.527253073,0.294838694,0.822091767,0.280223993,0.24702908,,
-0.944444444,0.535129002,0.280833191,0.815962193,0.290065189,0.245063813,,
-0.934234234,0.543972672,0.265560643,0.809533316,0.301707056,0.242265616,,
-0.924024024,0.554057935,0.248694919,0.802752855,0.315746977,0.238310959,,
-0.913813814,0.565798882,0.229751268,0.79555015,0.333116854,0.232682028,,
-0.903603604,0.579869738,0.207955128,0.787824866,0.355386438,0.2244833,,
-0.893393393,0.597494869,0.181929099,0.779423968,0.385515868,0.211979002,,
-0.883183183,0.621337905,0.148747828,0.770085733,0.430229454,0.191108451,,
-0.872972973,0.65989164,0.099357633,0.759249273,0.512152986,0.147738654,,
-0.862762763,0.744359585,0,0.744359585,0.744359585,0,,
-0.852552553,0.726845855,0,0.726845855,0.726845855,0,,
-0.842342342,0.709540622,0,0.709540622,0.709540622,0,,
-0.832132132,0.692443885,0,0.692443885,0.692443885,0,,
-0.821921922,0.675555646,0,0.675555646,0.675555646,0,,
-0.811711712,0.658875903,0,0.658875903,0.658875903,0,,
-0.801501502,0.642404657,0,0.642404657,0.642404657,0,,
-0.791291291,0.626141908,0,0.626141908,0.626141908,0,,
-0.781081081,0.610087655,0,0.610087655,0.610087655,0,,
-0.770870871,0.5942419,0,0.5942419,0.5942419,0,,
-0.760660661,0.578604641,0,0.578604641,0.578604641,0,,
-0.75045045,0.563175879,0,0.563175879,0.563175879,0,,
-0.74024024,0.547955613,0,0.547955613,0.547955613,0,,
-0.73003003,0.532943845,0,0.532943845,0.532943845,0,,
-0.71981982,0.518140573,0,0.518140573,0.518140573,0,,
-0.70960961,0.503545798,0,0.503545798,0.503545798,0,,
-0.699399399,0.48915952,0,0.48915952,0.48915952,0,,
-0.689189189,0.474981738,0,0.474981738,0.474981738,0,,
-0.678978979,0.461012454,0,0.461012454,0.461012454,0,,
-0.668768769,0.447251666,0,0.447251666,0.447251666,0,,
-0.658558559,0.433699375,0,0.433699375,0.433699375,0,,
-0.648348348,0.420355581,0,0.420355581,0.420355581,0,,
-0.638138138,0.407220283,0,0.407220283,0.407220283,0,,
-0.627927928,0.394293483,0,0.394293483,0.394293483,0,,
-0.617717718,0.381575179,0,0.381575179,0.381575179,0,,
-0.607507508,0.369065372,0,0.369065372,0.369065372,0,,
-0.597297297,0.356764061,0,0.356764061,0.356764061,0,,
-0.587087087,0.344671248,0,0.344671248,0.344671248,0,,
-0.576876877,0.332786931,0,0.332786931,0.332786931,0,,
-0.566666667,0.321111111,0,0.321111111,0.321111111,0,,
-0.556456456,0.309643788,0,0.309643788,0.309643788,0,,
-0.546246246,0.298384962,0,0.298384962,0.298384962,0,,
-0.536036036,0.287334632,0,0.287334632,0.287334632,0,,
-0.525825826,0.276492799,0,0.276492799,0.276492799,0,,
-0.515615616,0.265859463,0,0.265859463,0.265859463,0,,
-0.505405405,0.255434624,0,0.255434624,0.255434624,0,,
-0.495195195,0.245218281,0,0.245218281,0.245218281,0,,
-0.484984985,0.235210436,0,0.235210436,0.235210436,0,,
-0.474774775,0.225411087,0,0.225411087,0.225411087,0,,
-0.464564565,0.215820235,0,0.215820235,0.215820235,0,,
-0.454354354,0.206437879,0,0.206437879,0.206437879,0,,
-0.444144144,0.197264021,0,0.197264021,0.197264021,0,,
-0.433933934,0.188298659,0,0.188298659,0.188298659,0,,
-0.423723724,0.179541794,0,0.179541794,0.179541794,0,,
-0.413513514,0.170993426,0,0.170993426,0.170993426,0,,
-0.403303303,0.162653554,0,0.162653554,0.162653554,0,,
-0.393093093,0.15452218,0,0.15452218,0.15452218,0,,
-0.382882883,0.146599302,0,0.146599302,0.146599302,0,,
-0.372672673,0.138884921,0,0.138884921,0.138884921,0,,
-0.362462462,0.131379037,0,0.131379037,0.131379037,0,,
-0.352252252,0.124081649,0,0.124081649,0.124081649,0,,
-0.342042042,0.116992759,0,0.116992759,0.116992759,0,,
-0.331831832,0.110112365,0,0.110112365,0.110112365,0,,
-0.321621622,0.103440467,0,0.103440467,0.103440467,0,,
-0.311411411,0.096977067,0,0.096977067,0.096977067,0,,
-0.301201201,0.090722164,0,0.090722164,0.090722164,0,,
-0.290990991,0.084675757,0,0.084675757,0.084675757,0,,
-0.280780781,0.078837847,0,0.078837847,0.078837847,0,,
-0.270570571,0.073208434,0,0.073208434,0.073208434,0,,
-0.26036036,0.067787517,0,0.067787517,0.067787517,0,,
-0.25015015,0.062575098,0,0.062575098,0.062575098,0,,
-0.23993994,0.057571175,0,0.057571175,0.057571175,0,,
-0.22972973,0.052775749,0,0.052775749,0.052775749,0,,
-0.21951952,0.048188819,0,0.048188819,0.048188819,0,,
-0.209309309,0.043810387,0,0.043810387,0.043810387,0,,
-0.199099099,0.039640451,0,0.039640451,0.039640451,0,,
-0.188888889,0.035679012,0,0.035679012,0.035679012,0,,
-0.178678679,0.03192607,0,0.03192607,0.03192607,0,,
-0.168468468,0.028381625,0,0.028381625,0.028381625,0,,
-0.158258258,0.025045676,0,0.025045676,0.025045676,0,,
-0.148048048,0.021918225,0,0.021918225,0.021918225,0,,
-0.137837838,0.01899927,0,0.01899927,0.01899927,0,,
-0.127627628,0.016288811,0,0.016288811,0.016288811,0,,
-0.117417417,0.01378685,0,0.01378685,0.01378685,0,,
-0.107207207,0.011493385,0,0.011493385,0.011493385,0,,
-0.096996997,0.009408417,0,0.009408417,0.009408417,0,,
-0.086786787,0.007531946,0,0.007531946,0.007531946,0,,
-0.076576577,0.005863972,0,0.005863972,0.005863972,0,,
-0.066366366,0.004404495,0,0.004404495,0.004404495,0,,
-0.056156156,0.003153514,0,0.003153514,0.003153514,0,,
-0.045945946,0.00211103,0,0.00211103,0.00211103,0,,
-0.035735736,0.001277043,0,0.001277043,0.001277043,0,,
-0.025525526,0.000651552,0,0.000651552,0.000651552,0,,
-0.015315315,0.000234559,0,0.000234559,0.000234559,0,,
-0.005105105,2.61E-05,0,2.61E-05,2.61E-05,0,,
0.005105105,2.61E-05,0,2.61E-05,2.61E-05,0,,
0.015315315,0.000234559,0,0.000234559,0.000234559,0,,
0.025525526,0.000651552,0,0.000651552,0.000651552,0,,
0.035735736,0.001277043,0,0.001277043,0.001277043,0,,
0.045945946,0.00211103,0,0.00211103,0.00211103,0,,
0.056156156,0.003153514,0,0.003153514,0.003153514,0,,
0.066366366,0.004404495,0,0.004404495,0.004404495,0,,
0.076576577,0.005863972,0,0.005863972,0.005863972,0,,
0.086786787,0.007531946,0,0.007531946,0.007531946,0,,
0.096996997,0.009408417,0,0.009408417,0.009408417,0,,
0.107207207,0.011493385,0,0.011493385,0.011493385,0,,
0.117417417,0.01378685,0,0.01378685,0.01378685,0,,
0.127627628,0.016288811,0,0.016288811,0.016288811,0,,
0.137837838,0.01899927,0,0.01899927,0.01899927,0,,
0.148048048,0.021918225,0,0.021918225,0.021918225,0,,
0.158258258,0.025045676,0,0.025045676,0.025045676,0,,
0.168468468,0.028381625,0,0.028381625,0.028381625,0,,
0.178678679,0.03192607,0,0.03192607,0.03192607,0,,
0.188888889,0.035679012,0,0.035679012,0.035679012,0,,
0.199099099,0.039640451,0,0.039640451,0.039640451,0,,
0.209309309,0.043810387,0,0.043810387,0.043810387,0,,
0.21951952,0.048188819,0,0.048188819,0.048188819,0,,
0.22972973,0.052775749,0,0.052775749,0.052775749,0,,
0.23993994,0.057571175,0,0.057571175,0.057571175,0,,
0.25015015,0.062575098,0,0.062575098,0.062575098,0,,
0.26036036,0.067787517,0,0.067787517,0.067787517,0,,
0.270570571,0.073208434,0,0.073208434,0.073208434,0,,
0.280780781,0.078837847,0,0.078837847,0.078837847,0,,
0.290990991,0.084675757,0,0.084675757,0.084675757,0,,
0.301201201,0.090722164,0,0.090722164,0.090722164,0,,
0.311411411,0.096977067,0,0.096977067,0.096977067,0,,
0.321621622,0.103440467,0,0.103440467,0.103440467,0,,
0.331831832,0.110112365,0,0.110112365,0.110112365,0,,
0.342042042,0.116992759,0,0.116992759,0.116992759,0,,
0.352252252,0.124081649,0,0.124081649,0.124081649,0,,
0.362462462,0.131379037,0,0.131379037,0.131379037,0,,
0.372672673,0.138884921,0,0.138884921,0.138884921,0,,
0.382882883,0.146599302,0,0.146599302,0.146599302,0,,
0.393093093,0.15452218,0,0.15452218,0.15452218,0,,
0.403303303,0.162653554,0,0.162653554,0.162653554,0,,
0.413513514,0.170993426,0,0.170993426,0.170993426,0,,
0.423723724,0.179541794,0,0.179541794,0.179541794,0,,
0.433933934,0.188298659,0,0.188298659,0.188298659,0,,
0.444144144,0.197264021,0,0.197264021,0.197264021,0,,
0.454354354,0.206437879,0,0.206437879,0.206437879,0,,
0.464564565,0.215820235,0,0.215820235,0.215820235,0,,
0.474774775,0.225411087,0,0.225411087,0.225411087,0,,
0.484984985,0.235210436,0,0.235210436,0.235210436,0,,
0.495195195,0.245218281,0,0.245218281,0.245218281,0,,
0.505405405,0.255434624,0,0.255434624,0.255434624,0,,
0.515615616,0.265859463,0,0.265859463,0.265859463,0,,
0.525825826,0.276492799,0,0.276492799,0.276492799,0,,
0.536036036,0.287334632,0,0.287334632,0.287334632,0,,
0.546246246,0.298384962,0,0.298384962,0.298384962,0,,
0.556456456,0.309643788,0,0.309643788,0.309643788,0,,
0.566666667,0.321111111,0,0.321111111,0.321111111,0,,
0.576876877,0.332786931,0,0.332786931,0.332786931,0,,
0.587087087,0.344671248,0,0.344671248,0.344671248,0,,
0.597297297,0.356764061,0,0.356764061,0.356764061,0,,
0.607507508,0.369065372,0,0.369065372,0.369065372,0,,
0.617717718,0.381575179,0,0.381575179,0.381575179,0,,
0.627927928,0.394293483,0,0.394293483,0.394293483,0,,
0.638138138,0.407220283,0,0.407220283,0.407220283,0,,
0.648348348,0.420355581,0,0.420355581,0.420355581,0,,
0.658558559,0.433699375,0,0.433699375,0.433699375,0,,
0.668768769,0.447251666,0,0.447251666,0.447251666,0,,
0.678978979,0.461012454,0,0.461012454,0.461012454,0,,
0.689189189,0.474981738,0,0.474981738,0.474981738,0,,
0.699399399,0.48915952,0,0.48915952,0.48915952,0,,
0.70960961,0.503545798,0,0.503545798,0.503545798,0,,
0.71981982,0.518140573,0,0.518140573,0.518140573,0,,
0.73003003,0.532943845,0,0.532943845,0.532943845,0,,
0.74024024,0.547955613,0,0.547955613,0.547955613,0,,
0.75045045,0.563175879,0,0.563175879,0.563175879,0,,
0.760660661,0.578604641,0,0.578604641,0.578604641,0,,
0.770870871,0.5942419,0,0.5942419,0.5942419,0,,
0.781081081,0.610087655,0,0.610087655,0.610087655,0,,
0.791291291,0.626141908,0,0.626141908,0.626141908,0,,
0.801501502,0.642404657,0,0.642404657,0.642404657,0,,
0.811711712,0.658875903,0,0.658875903,0.658875903,0,,
0.821921922,0.675555646,0,0.675555646,0.675555646,0,,
0.832132132,0.692443885,0,0.692443885,0.692443885,0,,
0.842342342,0.709540622,0,0.709540622,0.709540622,0,,
0.852552553,0.726845855,0,0.726845855,0.726845855,0,,
0.862762763,0.744359585,0,0.744359585,0.744359585,0,,
0.872972973,0.65989164,0.099357633,0.759249273,0.512152986,0.147738654,,
0.883183183,0.621337905,0.148747828,0.770085733,0.430229454,0.191108451,,
0.893393393,0.597494869,0.181929099,0.779423968,0.385515868,0.211979002,,
0.903603604,0.579869738,0.207955128,0.787824866,0.355386438,0.2244833,,
0.913813814,0.565798882,0.229751268,0.79555015,0.333116854,0.232682028,,
0.924024024,0.554057935,0.248694919,0.802752855,0.315746977,0.238310959,,
0.934234234,0.543972672,0.265560643,0.809533316,0.301707056,0.242265616,,
0.944444444,0.535129002,0.280833191,0.815962193,0.290065189,0.245063813,,
0.954654655,0.527253073,0.294838694,0.822091767,0.280223993,0.24702908,,
0.964864865,0.520153774,0.307808384,0.827962158,0.271778472,0.248375302,,
0.975075075,0.513692157,0.319912873,0.83360503,0.264442058,0.249250099,,
0.985285285,0.507763881,0.331282061,0.839045942,0.258004993,0.249758889,,
0.995495495,0.502288509,0.342017394,0.844305903,0.252309459,0.249979051,,
1.005705706,0.497202675,0.352199776,0.849402451,0.247233975,0.2499687,,
1.015915916,0.492455538,0.361894876,0.854350414,0.242683214,0.249772324,,
1.026126126,0.488005667,0.371156806,0.859162474,0.238581124,0.249424544,,
1.036336336,0.48381884,0.380030735,0.863849575,0.23486616,0.24895268,,
1.046546547,0.479866454,0.388554797,0.868421251,0.231487893,0.248378561,,
1.056756757,0.476124352,0.39676151,0.872885862,0.228404538,0.247719814,,
1.066966967,0.472571946,0.404678849,0.877250795,0.225581138,0.246990807,,
1.077177177,0.469191539,0.412331071,0.88152261,0.222988184,0.246203355,,
1.087387387,0.465967813,0.419739358,0.885707171,0.220600572,0.245367241,,
1.097597598,0.462887411,0.42692233,0.889809741,0.218396788,0.244490623,,
1.107807808,0.459938621,0.433896446,0.893835067,0.216358277,0.243580344,,
1.118018018,0.457111114,0.440676334,0.897787447,0.21446894,0.242642174,,
1.128228228,0.454395733,0.447275059,0.901670791,0.21271473,0.241681003,,
1.138438438,0.451784322,0.453704342,0.905488664,0.211083329,0.240700994,,
1.148648649,0.449269587,0.459974742,0.909244329,0.209563886,0.239705701,,
1.158858859,0.446844974,0.466095808,0.912940781,0.208146801,0.238698173,,
1.169069069,0.444504575,0.472076206,0.916580781,0.206823544,0.237681031,,
1.179279279,0.442243048,0.477923826,0.920166874,0.20558651,0.236656538,,
1.189489489,0.44005554,0.483645876,0.923701416,0.204428893,0.235626647,,
1.1996997,0.437937636,0.489248958,0.927186594,0.203344584,0.234593052,,
1.20990991,0.435885302,0.494739137,0.930624438,0.20232808,0.233557222,,
1.22012012,0.433894846,0.500121996,0.934016842,0.201374412,0.232520435,,
1.23033033,0.431962881,0.505402693,0.937365573,0.200479079,0.231483801,,
1.240540541,0.430086287,0.510585995,0.940672282,0.199637996,0.230448291,,
1.250750751,0.42826219,0.515676327,0.943938517,0.198847444,0.229414747,,
1.260960961,0.426487933,0.520677796,0.947165729,0.198104029,0.228383904,,
1.271171171,0.424761056,0.525594227,0.950355283,0.197404651,0.227356405,,
1.281381381,0.423079274,0.530429188,0.953508462,0.196746466,0.226332808,,
1.291591592,0.421440467,0.535186011,0.956626478,0.196126868,0.225313599,,
1.301801802,0.419842659,0.539867814,0.959710472,0.195543456,0.224299203,,
1.312012012,0.418284005,0.544477519,0.962761525,0.19499402,0.223289985,,
1.322222222,0.416762786,0.549017871,0.965780656,0.194476521,0.222286265,,
1.332432432,0.415277388,0.553491447,0.968768835,0.193989072,0.221288316,,
1.342642643,0.413826305,0.557900675,0.97172698,0.193529928,0.220296377,,
1.352852853,0.412408118,0.562247843,0.97465596,0.193097469,0.219310649,,
1.363063063,0.411021497,0.566535109,0.977556606,0.192690193,0.218331304,,
1.373273273,0.409665192,0.570764514,0.980429706,0.192306702,0.21735849,,
1.383483483,0.408338021,0.574937988,0.983276009,0.191945695,0.216392327,,
1.393693694,0.407038875,0.579057358,0.986096232,0.191605958,0.215432917,,
1.403903904,0.405766702,0.583124356,0.988891058,0.19128636,0.214480342,,
1.414114114,0.404520511,0.587140628,0.991661139,0.190985842,0.213534668,,
1.424324324,0.403299363,0.591107735,0.994407098,0.190703416,0.212595947,,
1.434534535,0.402102369,0.595027163,0.997129532,0.190438154,0.211664215,,
1.444744745,0.400928686,0.598900325,0.999829011,0.190189187,0.210739499,,
1.454954955,0.399777516,0.602728567,1.002506083,0.189955701,0.209821815,,
1.465165165,0.398648097,0.606513175,1.005161272,0.18973693,0.208911167,,
1.475375375,0.397539709,0.610255372,1.007795081,0.189532154,0.208007555,,
1.485585586,0.396451664,0.61395633,1.010407995,0.189340696,0.207110969,,
1.495795796,0.395383309,0.617617167,1.013000476,0.189161917,0.206221392,,
1.506006006,0.39433402,0.621238951,1.015572971,0.188995217,0.205338803,,
1.516216216,0.393303203,0.624822708,1.01812591,0.188840029,0.204463174,,
1.526426426,0.39229029,0.628369416,1.020659706,0.188695816,0.203594473,,
1.536636637,0.39129474,0.631880018,1.023174758,0.188562074,0.202732666,,
1.546846847,0.390316035,0.635355413,1.025671449,0.188438324,0.201877711,,
1.557057057,0.38935368,0.638796468,1.028150148,0.188324113,0.201029567,,
1.567267267,0.388407201,0.642204013,1.030611214,0.188219012,0.200188189,,
1.577477477,0.387476144,0.645578847,1.033054991,0.188122617,0.199353527,,
1.587687688,0.386560074,0.648921737,1.035481812,0.188034541,0.198525533,,
1.597897898,0.385658575,0.652233423,1.037891998,0.187954421,0.197704154,,
1.608108108,0.384771246,0.655514614,1.040285861,0.187881909,0.196889337,,
1.618318318,0.383897704,0.658765997,1.042663701,0.187816677,0.196081027,,
1.628528529,0.383037579,0.66198823,1.045025809,0.187758411,0.195279168,,
1.638738739,0.382190518,0.66518195,1.047372468,0.187706814,0.194483704,,
1.648948949,0.381356179,0.668347771,1.04970395,0.187661604,0.193694575,,
1.659159159,0.380534235,0.671486285,1.05202052,0.187622511,0.192911724,,
1.669369369,0.37972437,0.674598064,1.054322435,0.187589279,0.192135091,,
1.67957958,0.378926281,0.677683661,1.056609942,0.187561663,0.191364618,,
1.68978979,0.378139675,0.680743608,1.058883284,0.18753943,0.190600245,,
1.7,0.37736427,0.683778424,1.061142694,0.187522359,0.189841911,,
1.71021021,0.376599795,0.686788605,1.0633884,0.187510237,0.189089557,,
1.72042042,0.375845986,0.689774637,1.065620623,0.187502863,0.188343123,,
1.730630631,0.375102591,0.692736986,1.067839577,0.187500042,0.187602548,,
1.740840841,0.374369365,0.695676107,1.070045471,0.187501591,0.186867774,,
1.751051051,0.373646072,0.698592436,1.072238508,0.187507332,0.18613874,,
1.761261261,0.372932484,0.701486401,1.074418885,0.187517098,0.185415386,,
1.771471471,0.372228381,0.704358412,1.076586794,0.187530727,0.184697654,,
1.781681682,0.37153355,0.707208871,1.078742421,0.187548065,0.183985485,,
1.791891892,0.370847784,0.710038166,1.08088595,0.187568964,0.18327882,,
1.802102102,0.370170883,0.712846673,1.083017556,0.187593281,0.182577601,,
1.812312312,0.369502654,0.715634758,1.085137412,0.187620883,0.181881771,,
1.822522523,0.368842911,0.718402776,1.087245687,0.187651639,0.181191272,,
1.832732733,0.368191472,0.721151073,1.089342545,0.187685424,0.180506048,,
1.842942943,0.367548161,0.723879984,1.091428145,0.18772212,0.179826041,,
1.853153153,0.366912808,0.726589835,1.093502643,0.187761611,0.179151198,,
1.863363363,0.366285249,0.729280943,1.095566192,0.187803788,0.178481461,,
1.873573574,0.365665322,0.731953618,1.097618939,0.187848545,0.177816777,,
1.883783784,0.365052872,0.734608159,1.099661031,0.187895781,0.177157091,,
1.893993994,0.36444775,0.737244858,1.101692607,0.1879454,0.17650235,,
1.904204204,0.363849807,0.739864,1.103713807,0.187997307,0.1758525,,
1.914414414,0.363258903,0.742465863,1.105724766,0.188051413,0.175207489,,
1.924624625,0.362674898,0.745050716,1.107725614,0.188107633,0.174567266,,
1.934834835,0.36209766,0.747618822,1.109716482,0.188165882,0.173931778,,
1.945045045,0.361527057,0.750170438,1.111697495,0.188226081,0.173300976,,
1.955255255,0.360962962,0.752705814,1.113668776,0.188288154,0.172674808,,
1.965465465,0.360405253,0.755225194,1.115630447,0.188352027,0.172053226,,
1.975675676,0.359853809,0.757728815,1.117582624,0.188417628,0.17143618,,
1.985885886,0.359308513,0.76021691,1.119525423,0.188484891,0.170823622,,
1.996096096,0.358769253,0.762689704,1.121458957,0.188553749,0.170215504,,
2.006306306,0.358235917,0.76514742,1.123383336,0.188624138,0.169611779,,
2.016516517,0.357708398,0.767590272,1.12529867,0.188695998,0.1690124,,
2.026726727,0.357186591,0.770018471,1.127205062,0.18876927,0.168417321,,
2.036936937,0.356670394,0.772432225,1.129102619,0.188843898,0.167826496,,
2.047147147,0.356159707,0.774831732,1.13099144,0.188919826,0.167239881,,
2.057357357,0.355654434,0.777217191,1.132871625,0.188997004,0.166657431,,
2.067567568,0.355154481,0.779588793,1.134743273,0.189075379,0.166079102,,
2.077777778,0.354659754,0.781946726,1.136606479,0.189154902,0.165504851,,
2.087987988,0.354170164,0.784291173,1.138461337,0.189235528,0.164934635,,
2.098198198,0.353685623,0.786622315,1.140307938,0.189317211,0.164368413,,
2.108408408,0.353206047,0.788940326,1.142146373,0.189399906,0.163806141,,
2.118618619,0.352731351,0.791245379,1.143976731,0.189483571,0.16324778,,
2.128828829,0.352261454,0.793537643,1.145799097,0.189568166,0.162693289,,
2.139039039,0.351796278,0.795817281,1.147613558,0.189653651,0.162142627,,
2.149249249,0.351335743,0.798084454,1.149420197,0.189739988,0.161595755,,
2.159459459,0.350879774,0.800339321,1.151219096,0.189827141,0.161052633,,
2.16966967,0.350428299,0.802582036,1.153010335,0.189915074,0.160513225,,
2.17987988,0.349981243,0.804812751,1.154793994,0.190003753,0.15997749,,
2.19009009,0.349538537,0.807031613,1.15657015,0.190093144,0.159445392,,
2.2003003,0.349100111,0.809238768,1.158338879,0.190183217,0.158916894,,
2.210510511,0.348665899,0.811434359,1.160100258,0.19027394,0.158391959,,
2.220720721,0.348235833,0.813618524,1.161854358,0.190365282,0.157870551,,
2.230930931,0.347809851,0.815791401,1.163601252,0.190457217,0.157352634,,
2.241141141,0.347387888,0.817953124,1.165341012,0.190549715,0.156838173,,
2.251351351,0.346969883,0.820103824,1.167073707,0.19064275,0.156327134,,
2.261561562,0.346555777,0.82224363,1.168799407,0.190736295,0.155819481,,
2.271771772,0.346145509,0.824372669,1.170518177,0.190830327,0.155315182,,
2.281981982,0.345739022,0.826491064,1.172230086,0.190924819,0.154814203,,
2.292192192,0.34533626,0.828598938,1.173935198,0.19101975,0.15431651,,
2.302402402,0.344937168,0.83069641,1.175633577,0.191115096,0.153822072,,
2.312612613,0.34454169,0.832783597,1.177325287,0.191210835,0.153330856,,
2.322822823,0.344149775,0.834860614,1.17901039,0.191306945,0.15284283,,
2.333033033,0.343761371,0.836927575,1.180688946,0.191403408,0.152357963,,
2.343243243,0.343376426,0.83898459,1.182361016,0.191500202,0.151876225,,
2.353453453,0.342994892,0.841031768,1.18402666,0.191597308,0.151397584,,
2.363663664,0.342616718,0.843069217,1.185685935,0.191694708,0.15092201,,
2.373873874,0.342241858,0.84509704,1.187338898,0.191792383,0.150449474,,
2.384084084,0.341870264,0.847115343,1.188985607,0.191890318,0.149979947,,
2.394294294,0.341501892,0.849124225,1.190626117,0.191988493,0.149513399,,
2.404504505,0.341136695,0.851123787,1.192260482,0.192086894,0.149049802,,
2.414714715,0.34077463,0.853114127,1.193888757,0.192185504,0.148589127,,
2.424924925,0.340415654,0.855095341,1.195510995,0.192284308,0.148131346,,
2.435135135,0.340059724,0.857067523,1.197127247,0.192383291,0.147676433,,
2.445345345,0.339706799,0.859030767,1.198737566,0.19248244,0.147224359,,
2.455555556,0.339356838,0.860985164,1.200342002,0.19258174,0.146775098,,
2.465765766,0.339009801,0.862930804,1.201940605,0.192681178,0.146328624,,
2.475975976,0.338665649,0.864867775,1.203533425,0.19278074,0.145884909,,
2.486186186,0.338324344,0.866796166,1.20512051,0.192880415,0.145443929,,
2.496396396,0.337985848,0.86871606,1.206701907,0.19298019,0.145005658,,
2.506606607,0.337650123,0.870627542,1.208277665,0.193080053,0.14457007,,
2.516816817,0.337317134,0.872530696,1.20984783,0.193179994,0.14413714,,
2.527027027,0.336986844,0.874425603,1.211412447,0.19328,0.143706844,,
2.537237237,0.33665922,0.876312342,1.212971562,0.193380062,0.143279158,,
2.547447447,0.336334226,0.878190994,1.214525219,0.193480168,0.142854058,,
2.557657658,0.336011829,0.880061635,1.216073463,0.19358031,0.142431519,,
2.567867868,0.335691995,0.881924341,1.217616337,0.193680477,0.142011518,,
2.578078078,0.335374693,0.88377919,1.219153883,0.19378066,0.141594033,,
2.588288288,0.33505989,0.885626254,1.220686143,0.19388085,0.14117904,,
2.598498498,0.334747554,0.887465606,1.22221316,0.193981038,0.140766517,,
2.608708709,0.334437656,0.889297319,1.223734975,0.194081215,0.140356441,,
2.618918919,0.334130164,0.891121463,1.225251627,0.194181374,0.13994879,,
2.629129129,0.333825049,0.892938108,1.226763158,0.194281506,0.139543543,,
2.639339339,0.333522283,0.894747323,1.228269605,0.194381604,0.139140678,,
2.64954955,0.333221835,0.896549175,1.22977101,0.19448166,0.138740174,,
2.65975976,0.332923677,0.898343731,1.231267409,0.194581668,0.13834201,,
2.66996997,0.332627783,0.900131057,1.23275884,0.194681619,0.137946164,,
2.68018018,0.332334125,0.901911218,1.234245343,0.194781508,0.137552617,,
2.69039039,0.332042676,0.903684276,1.235726952,0.194881327,0.137161349,,
2.700600601,0.331753409,0.905450296,1.237203705,0.194981071,0.136772338,,
2.710810811,0.331466299,0.907209339,1.238675638,0.195080733,0.136385566,,
2.721021021,0.331181319,0.908961467,1.240142786,0.195180307,0.136001012,,
2.731231231,0.330898447,0.910706739,1.241605185,0.195279788,0.135618658,,
2.741441441,0.330617655,0.912445214,1.243062869,0.19537917,0.135238485,,
2.751651652,0.330338921,0.914176952,1.244515873,0.195478448,0.134860473,,
2.761861862,0.33006222,0.915902011,1.24596423,0.195577616,0.134484603,,
2.772072072,0.329787528,0.917620446,1.247407975,0.19567667,0.134110858,,
2.782282282,0.329514824,0.919332315,1.248847139,0.195775605,0.133739219,,
2.792492492,0.329244084,0.921037672,1.250281756,0.195874416,0.133369668,,
2.802702703,0.328975285,0.922736573,1.251711858,0.195973098,0.133002187,,
2.812912913,0.328708406,0.924429071,1.253137476,0.196071647,0.132636759,,
2.823123123,0.328443425,0.926115219,1.254558643,0.196170059,0.132273366,,
2.833333333,0.32818032,0.927795069,1.25597539,0.19626833,0.131911991,,
2.843543544,0.327919072,0.929468675,1.257387747,0.196366455,0.131552617,,
2.853753754,0.327659659,0.931136085,1.258795744,0.196464432,0.131195227,,
2.863963964,0.32740206,0.932797352,1.260199412,0.196562256,0.130839804,,
2.874174174,0.327146256,0.934452525,1.261598781,0.196659923,0.130486333,,
2.884384384,0.326892227,0.936101652,1.262993879,0.196757431,0.130134796,,
2.894594595,0.326639954,0.937744782,1.264384736,0.196854776,0.129785178,,
2.904804805,0.326389417,0.939381963,1.265771381,0.196951955,0.129437462,,
2.915015015,0.326140599,0.941013243,1.267153842,0.197048964,0.129091634,,
2.925225225,0.325893479,0.942638667,1.268532146,0.197145802,0.128747677,,
2.935435435,0.32564804,0.944258283,1.269906323,0.197242464,0.128405576,,
2.945645646,0.325404264,0.945872134,1.271276398,0.197338948,0.128065316,,
2.955855856,0.325162134,0.947480266,1.2726424,0.197435252,0.127726882,,
2.966066066,0.324921631,0.949082724,1.274004355,0.197531372,0.127390259,,
2.976276276,0.324682739,0.950679551,1.27536229,0.197627307,0.127055432,,
2.986486486,0.324445441,0.95227079,1.276716231,0.197723054,0.126722387,,
2.996696697,0.324209719,0.953856485,1.278066204,0.19781861,0.126391109,,
3.006906907,0.323975558,0.955436676,1.279412234,0.197913975,0.126061584,,
3.017117117,0.323742942,0.957011406,1.280754348,0.198009144,0.125733798,,
3.027327327,0.323511854,0.958580716,1.28209257,0.198104117,0.125407737,,
3.037537538,0.323282278,0.960144646,1.283426924,0.198198891,0.125083387,,
3.047747748,0.323054199,0.961703237,1.284757437,0.198293465,0.124760735,,
3.057957958,0.322827603,0.963256529,1.286084131,0.198387836,0.124439767,,
3.068168168,0.322602473,0.964804559,1.287407032,0.198482003,0.124120469,,
3.078378378,0.322378794,0.966347368,1.288726162,0.198575965,0.123802829,,
3.088588589,0.322156553,0.967884993,1.290041547,0.198669719,0.123486834,,
3.098798799,0.321935735,0.969417473,1.291353208,0.198763265,0.12317247,,
3.109009009,0.321716325,0.970944844,1.292661169,0.1988566,0.122859725,,
3.119219219,0.32149831,0.972467143,1.293965453,0.198949723,0.122548587,,
3.129429429,0.321281675,0.973984408,1.295266083,0.199042634,0.122239041,,
3.13963964,0.321066407,0.975496674,1.296563081,0.19913533,0.121931077,,
3.14984985,0.320852493,0.977003976,1.297856469,0.19922781,0.121624682,,
3.16006006,0.320639918,0.97850635,1.299146269,0.199320074,0.121319844,,
3.17027027,0.320428671,0.980003832,1.300432503,0.19941212,0.121016551,,
3.18048048,0.320218737,0.981496455,1.301715192,0.199503947,0.12071479,,
3.190690691,0.320010105,0.982984253,1.302994358,0.199595554,0.120414551,,
3.200900901,0.319802762,0.98446726,1.304270022,0.19968694,0.120115822,,
3.211111111,0.319596695,0.98594551,1.305542205,0.199778105,0.11981859,,
3.221321321,0.319391892,0.987419035,1.306810927,0.199869047,0.119522845,,
3.231531532,0.319188341,0.988887868,1.308076209,0.199959765,0.119228575,,
3.241741742,0.31898603,0.990352042,1.309338071,0.200050259,0.11893577,,
3.251951952,0.318784947,0.991811587,1.310596534,0.200140529,0.118644418,,
3.262162162,0.318585081,0.993266536,1.311851617,0.200230573,0.118354508,,
3.272372372,0.318386419,0.99471692,1.313103339,0.20032039,0.118066029,,
3.282582583,0.318188952,0.99616277,1.314351722,0.200409981,0.117778971,,
3.292792793,0.317992667,0.997604115,1.315596783,0.200499344,0.117493324,,
3.303003003,0.317797554,0.999040987,1.316838542,0.200588479,0.117209075,,
3.313213213,0.317603602,1.000473415,1.318077017,0.200677386,0.116926216,,
3.323423423,0.3174108,1.001901429,1.319312229,0.200766064,0.116644736,,
3.333633634,0.317219137,1.003325058,1.320544195,0.200854513,0.116364624,,
3.343843844,0.317028603,1.004744331,1.321772934,0.200942732,0.116085871,,
3.354054054,0.316839187,1.006159276,1.322998463,0.20103072,0.115808467,,
3.364264264,0.31665088,1.007569922,1.324220802,0.201118479,0.115532401,,
3.374474474,0.316463671,1.008976297,1.325439968,0.201206007,0.115257664,,
3.384684685,0.316277551,1.010378428,1.326655979,0.201293304,0.114984247,,
3.394894895,0.316092509,1.011776344,1.327868853,0.20138037,0.114712139,,
3.405105105,0.315908536,1.01317007,1.329078606,0.201467205,0.114441331,,
3.415315315,0.315725622,1.014559635,1.330285257,0.201553808,0.114171814,,
3.425525526,0.315543757,1.015945064,1.331488822,0.201640179,0.113903578,,
3.435735736,0.315362933,1.017326385,1.332689318,0.201726319,0.113636614,,
3.445945946,0.31518314,1.018703622,1.333886763,0.201812227,0.113370914,,
3.456156156,0.31500437,1.020076802,1.335081172,0.201897903,0.113106467,,
3.466366366,0.314826612,1.021445951,1.336272563,0.201983347,0.112843265,,
3.476576577,0.314649858,1.022811094,1.337460952,0.202068558,0.1125813,,
3.486786787,0.3144741,1.024172255,1.338646355,0.202153538,0.112320561,,
3.496996997,0.314299328,1.02552946,1.339828788,0.202238286,0.112061042,,
3.507207207,0.314125534,1.026882733,1.341008267,0.202322802,0.111802732,,
3.517417417,0.31395271,1.028232098,1.342184808,0.202407087,0.111545623,,
3.527627628,0.313780847,1.02957758,1.343358427,0.202491139,0.111289708,,
3.537837838,0.313609937,1.030919203,1.344529139,0.20257496,0.111034977,,
3.548048048,0.313439971,1.032256989,1.34569696,0.202658549,0.110781422,,
3.558258258,0.313270942,1.033590962,1.346861905,0.202741906,0.110529036,,
3.568468468,0.313102842,1.034921146,1.348023988,0.202825033,0.110277809,,
3.578678679,0.312935662,1.036247564,1.349183226,0.202907928,0.110027734,,
3.588888889,0.312769396,1.037570237,1.350339633,0.202990592,0.109778803,,
3.599099099,0.312604034,1.038889189,1.351493224,0.203073026,0.109531008,,
3.609309309,0.31243957,1.040204442,1.352644013,0.203155229,0.109284341,,
3.61951952,0.312275996,1.041516018,1.353792015,0.203237202,0.109038794,,
3.62972973,0.312113305,1.042823939,1.354937244,0.203318946,0.10879436,,
3.63993994,0.311951489,1.044128226,1.356079715,0.203400459,0.10855103,,
3.65015015,0.311790541,1.0454289,1.357219442,0.203481743,0.108308798,,
3.66036036,0.311630454,1.046725984,1.358356438,0.203562798,0.108067656,,
3.670570571,0.31147122,1.048019499,1.359490719,0.203643623,0.107827597,,
3.680780781,0.311312833,1.049309464,1.360622297,0.203724221,0.107588612,,
3.690990991,0.311155286,1.050595901,1.361751186,0.20380459,0.107350696,,
3.701201201,0.310998571,1.051878829,1.362877401,0.203884732,0.10711384,,
3.711411411,0.310842682,1.053158271,1.364000953,0.203964646,0.106878037,,
3.721621622,0.310687613,1.054434245,1.365121858,0.204044332,0.106643281,,
3.731831832,0.310533356,1.055706771,1.366240127,0.204123793,0.106409564,,
3.742042042,0.310379906,1.05697587,1.367355775,0.204203026,0.106176879,,
3.752252252,0.310227254,1.05824156,1.368468814,0.204282034,0.10594522,,
3.762462462,0.310075396,1.059503861,1.369579257,0.204360817,0.105714579,,
3.772672673,0.309924325,1.060762793,1.370687118,0.204439374,0.105484951,,
3.782882883,0.309774034,1.062018374,1.371792408,0.204517707,0.105256327,,
3.793093093,0.309624517,1.063270623,1.37289514,0.204595815,0.105028702,,
3.803303303,0.309475769,1.064519559,1.373995328,0.2046737,0.104802069,,
3.813513514,0.309327782,1.065765201,1.375092983,0.204751361,0.104576421,,
3.823723724,0.309180552,1.067007566,1.376188117,0.204828799,0.104351752,,
3.833933934,0.309034071,1.068246673,1.377280744,0.204906015,0.104128056,,
3.844144144,0.308888335,1.069482541,1.378370875,0.204983009,0.103905325,,
3.854354354,0.308743337,1.070715186,1.379458523,0.205059782,0.103683555,,
3.864564565,0.308599071,1.071944627,1.380543698,0.205136333,0.103462738,,
3.874774775,0.308455532,1.073170881,1.381626414,0.205212665,0.103242868,,
3.884984985,0.308312715,1.074393966,1.382706681,0.205288776,0.103023939,,
3.895195195,0.308170613,1.075613899,1.383784513,0.205364668,0.102805945,,
3.905405405,0.308029222,1.076830698,1.384859919,0.205440341,0.102588881,,
3.915615616,0.307888535,1.078044378,1.385932912,0.205515795,0.102372739,,
3.925825826,0.307748547,1.079254957,1.387003504,0.205591032,0.102157515,,
3.936036036,0.307609253,1.080462451,1.388071704,0.205666051,0.101943202,,
3.946246246,0.307470648,1.081666878,1.389137526,0.205740854,0.101729794,,
3.956456456,0.307332726,1.082868254,1.390200979,0.20581544,0.101517286,,
3.966666667,0.307195482,1.084066594,1.391262076,0.205889811,0.101305671,,
3.976876877,0.307058911,1.085261915,1.392320827,0.205963966,0.101094945,,
3.987087087,0.306923009,1.086454234,1.393377242,0.206037907,0.100885102,,
3.997297297,0.306787769,1.087643565,1.394431334,0.206111634,0.100676135,,
4.007507508,0.306653187,1.088829925,1.395483112,0.206185147,0.10046804,,
4.017717718,0.306519259,1.090013329,1.396532587,0.206258448,0.100260811,,
4.027927928,0.306385978,1.091193792,1.397579771,0.206331536,0.100054442,,
4.038138138,0.306253341,1.092371331,1.398624672,0.206404412,0.099848929,,
4.048348348,0.306121343,1.09354596,1.399667303,0.206477078,0.099644265,,
4.058558559,,,1.4,,,,0
4.068768769,,,1.4,,,,0
4.078978979,,,1.4,,,,0
4.089189189,,,1.4,,,,0
4.099399399,,,1.4,,,,0
4.10960961,,,1.4,,,,0
4.11981982,,,1.4,,,,0
4.13003003,,,1.4,,,,0
4.14024024,,,1.4,,,,0
4.15045045,,,1.4,,,,0
4.160660661,,,1.4,,,,0
4.170870871,,,1.4,,,,0
4.181081081,,,1.4,,,,0
4.191291291,,,1.4,,,,0
4.201501502,,,1.4,,,,0
4.211711712,,,1.4,,,,0
4.221921922,,,1.4,,,,0
4.232132132,,,1.4,,,,0
4.242342342,,,1.4,,,,0
4.252552553,,,1.4,,,,0
4.262762763,,,1.4,,,,0
4.272972973,,,1.4,,,,0
4.283183183,,,1.4,,,,0
4.293393393,,,1.4,,,,0
4.303603604,,,1.4,,,,0
4.313813814,,,1.4,,,,0
4.324024024,,,1.4,,,,0
4.334234234,,,1.4,,,,0
4.344444444,,,1.4,,,,0
4.354654655,,,1.4,,,,0
4.364864865,,,1.4,,,,0
4.375075075,,,1.4,,,,0
4.385285285,,,1.4,,,,0
4.395495495,,,1.4,,,,0
4.405705706,,,1.4,,,,0
4.415915916,,,1.4,,,,0
4.426126126,,,1.4,,,,0
4.436336336,,,1.4,,,,0
4.446546547,,,1.4,,,,0
4.456756757,,,1.4,,,,0
4.466966967,,,1.4,,,,0
4.477177177,,,1.4,,,,0
4.487387387,,,1.4,,,,0
4.497597598,,,1.4,,,,0
4.507807808,,,1.4,,,,0
4.518018018,,,1.4,,,,0
4.528228228,,,1.4,,,,0
4.538438438,,,1.4,,,,0
4.548648649,,,1.4,,,,0
4.558858859,,,1.4,,,,0
4.569069069,,,1.4,,,,0
4.579279279,,,1.4,,,,0
4.589489489,,,1.4,,,,0
4.5996997,,,1.4,,,,0
4.60990991,,,1.4,,,,0
4.62012012,,,1.4,,,,0
4.63033033,,,1.4,,,,0
4.640540541,,,1.4,,,,0
4.650750751,,,1.4,,,,0
4.660960961,,,1.4,,,,0
4.671171171,,,1.4,,,,0
4.681381381,,,1.4,,,,0
4.691591592,,,1.4,,,,0
4.701801802,,,1.4,,,,0
4.712012012,,,1.4,,,,0
4.722222222,,,1.4,,,,0
4.732432432,,,1.4,,,,0
4.742642643,,,1.4,,,,0
4.752852853,,,1.4,,,,0
4.763063063,,,1.4,,,,0
4.773273273,,,1.4,,,,0
4.783483483,,,1.4,,,,0
4.793693694,,,1.4,,,,0
4.803903904,,,1.4,,,,0
4.814114114,,,1.4,,,,0
4.824324324,,,1.4,,,,0
4.834534535,,,1.4,,,,0
4.844744745,,,1.4,,,,0
4.854954955,,,1.4,,,,0
4.865165165,,,1.4,,,,0
4.875375375,,,1.4,,,,0
4.885585586,,,1.4,,,,0
4.895795796,,,1.4,,,,0
4.906006006,,,1.4,,,,0
4.916216216,,,1.4,,,,0
4.926426426,,,1.4,,,,0
4.936636637,,,1.4,,,,0
4.946846847,,,1.4,,,,0
4.957057057,,,1.4,,,,0
4.967267267,,,1.4,,,,0
4.977477477,,,1.4,,,,0
4.987687688,,,1.4,,,,0
4.997897898,,,1.4,,,,0
5.008108108,,,1.4,,,,0
5.018318318,,,1.4,,,,0
5.028528529,,,1.4,,,,0
5.038738739,,,1.4,,,,0
5.048948949,,,1.4,,,,0
5.059159159,,,1.4,,,,0
5.069369369,,,1.4,,,,0
5.07957958,,,1.4,,,,0
5.08978979,,,1.4,,,,0
5.1,,,1.4,,,,0

==> PlotData/optimal_resultsEoutput.csv <==
theta,E_output,E_output1,E_output2
-5.1,,-5.1,
-5.08978979,,-5.08978979,
-5.07957958,,-5.07957958,
-5.069369369,,-5.069369369,
-5.059159159,,-5.059159159,
-5.048948949,,-5.048948949,
-5.038738739,,-5.038738739,
-5.028528529,,-5.028528529,
-5.018318318,,-5.018318318,
-5.008108108,,-5.008108108,
-4.997897898,,-4.997897898,
-4.987687688,,-4.987687688,
-4.977477477,,-4.977477477,
-4.967267267,,-4.967267267,
-4.957057057,,-4.957057057,
-4.946846847,,-4.946846847,
-4.936636637,,-4.936636637,
-4.926426426,,-4.926426426,
-4.916216216,,-4.916216216,
-4.906006006,,-4.906006006,
-4.895795796,,-4.895795796,
-4.885585586,,-4.885585586,
-4.875375375,,-4.875375375,
-4.865165165,,-4.865165165,
-4.854954955,,-4.854954955,
-4.844744745,,-4.844744745,
-4.834534535,,-4.834534535,
-4.824324324,,-4.824324324,
-4.814114114,,-4.814114114,
-4.803903904,,-4.803903904,
-4.793693694,,-4.793693694,
-4.783483483,,-4.783483483,
-4.773273273,,-4.773273273,
-4.763063063,,-4.763063063,
-4.752852853,,-4.752852853,
-4.742642643,,-4.742642643,
-4.732432432,,-4.732432432,
-4.722222222,,-4.722222222,
-4.712012012,,-4.712012012,
-4.701801802,,-4.701801802,
-4.691591592,,-4.691591592,
-4.681381381,,-4.681381381,
-4.671171171,,-4.671171171,
-4.660960961,,-4.660960961,
-4.650750751,,-4.650750751,
-4.640540541,,-4.640540541,
-4.63033033,,-4.63033033,
-4.62012012,,-4.62012012,
-4.60990991,,-4.60990991,
-4.5996997,,-4.5996997,
-4.589489489,,-4.589489489,
-4.579279279,,-4.579279279,
-4.569069069,,-4.569069069,
-4.558858859,,-4.558858859,
-4.548648649,,-4.548648649,
-4.538438438,,-4.538438438,
-4.528228228,,-4.528228228,
-4.518018018,,-4.518018018,
-4.507807808,,-4.507807808,
-4.497597598,,-4.497597598,
-4.487387387,,-4.487387387,
-4.477177177,,-4.477177177,
-4.466966967,,-4.466966967,
-4.456756757,,-4.456756757,
-4.446546547,,-4.446546547,
-4.436336336,,-4.436336336,
-4.426126126,,-4.426126126,
-4.415915916,,-4.415915916,
-4.405705706,,-4.405705706,
-4.395495495,,-4.395495495,
-4.385285285,,-4.385285285,
-4.375075075,,-4.375075075,
-4.364864865,,-4.364864865,
-4.354654655,,-4.354654655,
-4.344444444,,-4.344444444,
-4.334234234,,-4.334234234,
-4.324024024,,-4.324024024,
-4.313813814,,-4.313813814,
-4.303603604,,-4.303603604,
-4.293393393,,-4.293393393,
-4.283183183,,-4.283183183,
-4.272972973,,-4.272972973,
-4.262762763,,-4.262762763,
-4.252552553,,-4.252552553,
-4.242342342,,-4.242342342,
-4.232132132,,-4.232132132,
-4.221921922,,-4.221921922,
-4.211711712,,-4.211711712,
-4.201501502,,-4.201501502,
-4.191291291,,-4.191291291,
-4.181081081,,-4.181081081,
-4.170870871,,-4.170870871,
-4.160660661,,-4.160660661,
-4.15045045,,-4.15045045,
-4.14024024,,-4.14024024,
-4.13003003,,-4.13003003,
-4.11981982,,-4.11981982,
-4.10960961,,-4.10960961,
-4.099399399,,-4.099399399,
-4.089189189,,-4.089189189,
-4.078978979,,-4.078978979,
-4.068768769,,-4.068768769,
-4.058558559,,-4.058558559,
-4.048348348,-3.59395086,,
-4.038138138,-3.583820614,,
-4.027927928,-3.573690616,,
-4.017717718,-3.563560864,,
-4.007507508,-3.553431361,,
-3.997297297,-3.543302106,,
-3.987087087,-3.533173101,,
-3.976876877,-3.523044346,,
-3.966666667,-3.512915842,,
-3.956456456,-3.50278759,,
-3.946246246,-3.492659591,,
-3.936036036,-3.482531845,,
-3.925825826,-3.472404353,,
-3.915615616,-3.462277116,,
-3.905405405,-3.452150134,,
-3.895195195,-3.442023409,,
-3.884984985,-3.431896941,,
-3.874774775,-3.42177073,,
-3.864564565,-3.411644778,,
-3.854354354,-3.401519084,,
-3.844144144,-3.391393651,,
-3.833933934,-3.381268478,,
-3.823723724,-3.371143566,,
-3.813513514,-3.361018916,,
-3.803303303,-3.350894528,,
-3.793093093,-3.340770404,,
-3.782882883,-3.330646544,,
-3.772672673,-3.320522947,,
-3.762462462,-3.310399616,,
-3.752252252,-3.300276551,,
-3.742042042,-3.290153752,,
-3.731831832,-3.28003122,,
-3.721621622,-3.269908956,,
-3.711411411,-3.259786959,,
-3.701201201,-3.249665232,,
-3.690990991,-3.239543774,,
-3.680780781,-3.229422585,,
-3.670570571,-3.219301667,,
-3.66036036,-3.20918102,,
-3.65015015,-3.199060644,,
-3.63993994,-3.18894054,,
-3.62972973,-3.178820708,,
-3.61951952,-3.16870115,,
-3.609309309,-3.158581865,,
-3.599099099,-3.148462853,,
-3.588888889,-3.138344116,,
-3.578678679,-3.128225653,,
-3.568468468,-3.118107466,,
-3.558258258,-3.107989554,,
-3.548048048,-3.097871917,,
-3.537837838,-3.087754557,,
-3.527627628,-3.077637473,,
-3.517417417,-3.067520666,,
-3.507207207,-3.057404137,,
-3.496996997,-3.047287884,,
-3.486786787,-3.037171909,,
-3.476576577,-3.027056212,,
-3.466366366,-3.016940792,,
-3.456156156,-3.006825651,,
-3.445945946,-2.996710788,,
-3.435735736,-2.986596204,,
-3.425525526,-2.976481898,,
-3.415315315,-2.966367871,,
-3.405105105,-2.956254122,,
-3.394894895,-2.946140653,,
-3.384684685,-2.936027461,,
-3.374474474,-2.925914549,,
-3.364264264,-2.915801915,,
-3.354054054,-2.905689559,,
-3.343843844,-2.895577482,,
-3.333633634,-2.885465682,,
-3.323423423,-2.875354161,,
-3.313213213,-2.865242917,,
-3.303003003,-2.855131951,,
-3.292792793,-2.845021262,,
-3.282582583,-2.834910849,,
-3.272372372,-2.824800713,,
-3.262162162,-2.814690853,,
-3.251951952,-2.804581268,,
-3.241741742,-2.794471958,,
-3.231531532,-2.784362922,,
-3.221321321,-2.77425416,,
-3.211111111,-2.764145671,,
-3.200900901,-2.754037454,,
-3.190690691,-2.743929508,,
-3.18048048,-2.733821833,,
-3.17027027,-2.723714428,,
-3.16006006,-2.713607292,,
-3.14984985,-2.703500424,,
-3.13963964,-2.693393822,,
-3.129429429,-2.683287486,,
-3.119219219,-2.673181414,,
-3.109009009,-2.663075606,,
-3.098798799,-2.652970059,,
-3.088588589,-2.642864773,,
-3.078378378,-2.632759746,,
-3.068168168,-2.622654977,,
-3.057957958,-2.612550463,,
-3.047747748,-2.602446204,,
-3.037537538,-2.592342197,,
-3.027327327,-2.582238441,,
-3.017117117,-2.572134933,,
-3.006906907,-2.562031672,,
-2.996696697,-2.551928656,,
-2.986486486,-2.541825881,,
-2.976276276,-2.531723347,,
-2.966066066,-2.52162105,,
-2.955855856,-2.511518989,,
-2.945645646,-2.501417159,,
-2.935435435,-2.49131556,,
-2.925225225,-2.481214187,,
-2.915015015,-2.471113039,,
-2.904804805,-2.461012111,,
-2.894594595,-2.450911401,,
-2.884384384,-2.440810905,,
-2.874174174,-2.430710621,,
-2.863963964,-2.420610543,,
-2.853753754,-2.41051067,,
-2.843543544,-2.400410995,,
-2.833333333,-2.390311517,,
-2.823123123,-2.380212231,,
-2.812912913,-2.370113131,,
-2.802702703,-2.360014214,,
-2.792492492,-2.349915476,,
-2.782282282,-2.339816911,,
-2.772072072,-2.329718514,,
-2.761861862,-2.31962028,,
-2.751651652,-2.309522204,,
-2.741441441,-2.299424281,,
-2.731231231,-2.289326504,,
-2.721021021,-2.279228867,,
-2.710810811,-2.269131365,,
-2.700600601,-2.259033991,,
-2.69039039,-2.248936738,,
-2.68018018,-2.2388396,,
-2.66996997,-2.228742569,,
-2.65975976,-2.218645639,,
-2.64954955,-2.208548801,,
-2.639339339,-2.198452047,,
-2.629129129,-2.188355371,,
-2.618918919,-2.178258762,,
-2.608708709,-2.168162213,,
-2.598498498,-2.158065714,,
-2.588288288,-2.147969257,,
-2.578078078,-2.137872831,,
-2.567867868,-2.127776426,,
-2.557657658,-2.117680033,,
-2.547447447,-2.107583641,,
-2.537237237,-2.097487238,,
-2.527027027,-2.087390814,,
-2.516816817,-2.077294356,,
-2.506606607,-2.067197852,,
-2.496396396,-2.057101291,,
-2.486186186,-2.047004658,,
-2.475975976,-2.03690794,,
-2.465765766,-2.026811124,,
-2.455555556,-2.016714195,,
-2.445345345,-2.006617138,,
-2.435135135,-1.996519938,,
-2.424924925,-1.986422578,,
-2.414714715,-1.976325044,,
-2.404504505,-1.966227316,,
-2.394294294,-1.956129379,,
-2.384084084,-1.946031213,,
-2.373873874,-1.935932801,,
-2.363663664,-1.925834122,,
-2.353453453,-1.915735156,,
-2.343243243,-1.905635883,,
-2.333033033,-1.895536281,,
-2.322822823,-1.885436328,,
-2.312612613,-1.875336002,,
-2.302402402,-1.865235277,,
-2.292192192,-1.85513413,,
-2.281981982,-1.845032535,,
-2.271771772,-1.834930466,,
-2.261561562,-1.824827895,,
-2.251351351,-1.814724795,,
-2.241141141,-1.804621136,,
-2.230930931,-1.794516888,,
-2.220720721,-1.78441202,,
-2.210510511,-1.774306499,,
-2.2003003,-1.764200292,,
-2.19009009,-1.754093365,,
-2.17987988,-1.743985681,,
-2.16966967,-1.733877203,,
-2.159459459,-1.723767893,,
-2.149249249,-1.713657711,,
-2.139039039,-1.703546616,,
-2.128828829,-1.693434564,,
-2.118618619,-1.683321512,,
-2.108408408,-1.673207414,,
-2.098198198,-1.663092222,,
-2.087987988,-1.652975887,,
-2.077777778,-1.642858357,,
-2.067567568,-1.63273958,,
-2.057357357,-1.622619501,,
-2.047147147,-1.612498063,,
-2.036936937,-1.602375206,,
-2.026726727,-1.59225087,,
-2.016516517,-1.58212499,,
-2.006306306,-1.571997501,,
-1.996096096,-1.561868335,,
-1.985885886,-1.551737419,,
-1.975675676,-1.541604681,,
-1.965465465,-1.531470043,,
-1.955255255,-1.521333426,,
-1.945045045,-1.511194747,,
-1.934834835,-1.501053921,,
-1.924624625,-1.490910857,,
-1.914414414,-1.480765463,,
-1.904204204,-1.470617642,,
-1.893993994,-1.460467294,,
-1.883783784,-1.450314314,,
-1.873573574,-1.440158594,,
-1.863363363,-1.43000002,,
-1.853153153,-1.419838475,,
-1.842942943,-1.409673835,,
-1.832732733,-1.399505974,,
-1.822522523,-1.389334758,,
-1.812312312,-1.379160049,,
-1.802102102,-1.368981701,,
-1.791891892,-1.358799565,,
-1.781681682,-1.348613483,,
-1.771471471,-1.33842329,,
-1.761261261,-1.328228816,,
-1.751051051,-1.318029882,,
-1.740840841,-1.307826302,,
-1.730630631,-1.29761788,,
-1.72042042,-1.287404413,,
-1.71021021,-1.277185687,,
-1.7,-1.266961481,,
-1.68978979,-1.25673156,,
-1.67957958,-1.246495682,,
-1.669369369,-1.23625359,,
-1.659159159,-1.226005017,,
-1.648948949,-1.215749683,,
-1.638738739,-1.205487294,,
-1.628528529,-1.195217542,,
-1.618318318,-1.184940104,,
-1.608108108,-1.17465464,,
-1.597897898,-1.164360793,,
-1.587687688,-1.15405819,,
-1.577477477,-1.143746436,,
-1.567267267,-1.133425116,,
-1.557057057,-1.123093795,,
-1.546846847,-1.112752014,,
-1.536636637,-1.102399289,,
-1.526426426,-1.092035109,,
-1.516216216,-1.081658937,,
-1.506006006,-1.071270204,,
-1.495795796,-1.060868311,,
-1.485585586,-1.050452622,,
-1.475375375,-1.040022468,,
-1.465165165,-1.029577137,,
-1.454954955,-1.019115878,,
-1.444744745,-1.008637892,,
-1.434534535,-0.998142333,,
-1.424324324,-0.987628302,,
-1.414114114,-0.977094844,,
-1.403903904,-0.966540943,,
-1.393693694,-0.955965516,,
-1.383483483,-0.945367409,,
-1.373273273,-0.934745393,,
-1.363063063,-0.924098152,,
-1.352852853,-0.913424282,,
-1.342642643,-0.902722277,,
-1.332432432,-0.891990527,,
-1.322222222,-0.8812273,,
-1.312012012,-0.870430739,,
-1.301801802,-0.859598844,,
-1.291591592,-0.84872946,,
-1.281381381,-0.837820262,,
-1.271171171,-0.82686874,,
-1.260960961,-0.815872173,,
-1.250750751,-0.804827614,,
-1.240540541,-0.793731861,,
-1.23033033,-0.782581429,,
-1.22012012,-0.771372517,,
-1.20990991,-0.760100973,,
-1.1996997,-0.74876225,,
-1.189489489,-0.737351354,,
-1.179279279,-0.725862793,,
-1.169069069,-0.714290503,,
-1.158858859,-0.702627776,,
-1.148648649,-0.690867166,,
-1.138438438,-0.679000381,,
-1.128228228,-0.667018157,,
-1.118018018,-0.654910104,,
-1.107807808,-0.642664521,,
-1.097597598,-0.630268176,,
-1.087387387,-0.617706036,,
-1.077177177,-0.60496093,,
-1.066966967,-0.592013139,,
-1.056756757,-0.578839883,,
-1.046546547,-0.56541466,,
-1.036336336,-0.551706416,,
-1.026126126,-0.537678459,,
-1.015915916,-0.523287035,,
-1.005705706,-0.508479424,,
-0.995495495,-0.493191346,,
-0.985285285,-0.477343367,,
-0.975075075,-0.460835775,,
-0.964864865,-0.443541096,,
-0.954654655,-0.425292781,,
-0.944444444,-0.40586744,,
-0.934234234,-0.384955566,,
-0.924024024,-0.36211035,,
-0.913813814,-0.336651052,,
-0.903603604,-0.307460636,,
-0.893393393,-0.272494152,,
-0.883183183,-0.227264397,,
-0.872972973,-0.157324326,,
-0.862762763,0,,
-0.852552553,0,,
-0.842342342,0,,
-0.832132132,0,,
-0.821921922,0,,
-0.811711712,0,,
-0.801501502,0,,
-0.791291291,0,,
-0.781081081,0,,
-0.770870871,0,,
-0.760660661,0,,
-0.75045045,0,,
-0.74024024,0,,
-0.73003003,0,,
-0.71981982,0,,
-0.70960961,0,,
-0.699399399,0,,
-0.689189189,0,,
-0.678978979,0,,
-0.668768769,0,,
-0.658558559,0,,
-0.648348348,0,,
-0.638138138,0,,
-0.627927928,0,,
-0.617717718,0,,
-0.607507508,0,,
-0.597297297,0,,
-0.587087087,0,,
-0.576876877,0,,
-0.566666667,0,,
-0.556456456,0,,
-0.546246246,0,,
-0.536036036,0,,
-0.525825826,0,,
-0.515615616,0,,
-0.505405405,0,,
-0.495195195,0,,
-0.484984985,0,,
-0.474774775,0,,
-0.464564565,0,,
-0.454354354,0,,
-0.444144144,0,,
-0.433933934,0,,
-0.423723724,0,,
-0.413513514,0,,
-0.403303303,0,,
-0.393093093,0,,
-0.382882883,0,,
-0.372672673,0,,
-0.362462462,0,,
-0.352252252,0,,
-0.342042042,0,,
-0.331831832,0,,
-0.321621622,0,,
-0.311411411,0,,
-0.301201201,0,,
-0.290990991,0,,
-0.280780781,0,,
-0.270570571,0,,
-0.26036036,0,,
-0.25015015,0,,
-0.23993994,0,,
-0.22972973,0,,
-0.21951952,0,,
-0.209309309,0,,
-0.199099099,0,,
-0.188888889,0,,
-0.178678679,0,,
-0.168468468,0,,
-0.158258258,0,,
-0.148048048,0,,
-0.137837838,0,,
-0.127627628,0,,
-0.117417417,0,,
-0.107207207,0,,
-0.096996997,0,,
-0.086786787,0,,
-0.076576577,0,,
-0.066366366,0,,
-0.056156156,0,,
-0.045945946,0,,
-0.035735736,0,,
-0.025525526,0,,
-0.015315315,0,,
-0.005105105,0,,
0.005105105,0,,
0.015315315,0,,
0.025525526,0,,
0.035735736,0,,
0.045945946,0,,
0.056156156,0,,
0.066366366,0,,
0.076576577,0,,
0.086786787,0,,
0.096996997,0,,
0.107207207,0,,
0.117417417,0,,
0.127627628,0,,
0.137837838,0,,
0.148048048,0,,
0.158258258,0,,
0.168468468,0,,
0.178678679,0,,
0.188888889,0,,
0.199099099,0,,
0.209309309,0,,
0.21951952,0,,
0.22972973,0,,
0.23993994,0,,
0.25015015,0,,
0.26036036,0,,
0.270570571,0,,
0.280780781,0,,
0.290990991,0,,
0.301201201,0,,
0.311411411,0,,
0.321621622,0,,
0.331831832,0,,
0.342042042,0,,
0.352252252,0,,
0.362462462,0,,
0.372672673,0,,
0.382882883,0,,
0.393093093,0,,
0.403303303,0,,
0.413513514,0,,
0.423723724,0,,
0.433933934,0,,
0.444144144,0,,
0.454354354,0,,
0.464564565,0,,
0.474774775,0,,
0.484984985,0,,
0.495195195,0,,
0.505405405,0,,
0.515615616,0,,
0.525825826,0,,
0.536036036,0,,
0.546246246,0,,
0.556456456,0,,
0.566666667,0,,
0.576876877,0,,
0.587087087,0,,
0.597297297,0,,
0.607507508,0,,
0.617717718,0,,
0.627927928,0,,
0.638138138,0,,
0.648348348,0,,
0.658558559,0,,
0.668768769,0,,
0.678978979,0,,
0.689189189,0,,
0.699399399,0,,
0.70960961,0,,
0.71981982,0,,
0.73003003,0,,
0.74024024,0,,
0.75045045,0,,
0.760660661,0,,
0.770870871,0,,
0.781081081,0,,
0.791291291,0,,
0.801501502,0,,
0.811711712,0,,
0.821921922,0,,
0.832132132,0,,
0.842342342,0,,
0.852552553,0,,
0.862762763,0,,
0.872972973,0.157324326,,
0.883183183,0.227264397,,
0.893393393,0.272494152,,
0.903603604,0.307460636,,
0.913813814,0.336651052,,
0.924024024,0.36211035,,
0.934234234,0.384955566,,
0.944444444,0.40586744,,
0.954654655,0.425292781,,
0.964864865,0.443541096,,
0.975075075,0.460835775,,
0.985285285,0.477343367,,
0.995495495,0.493191346,,
1.005705706,0.508479424,,
1.015915916,0.523287035,,
1.026126126,0.537678459,,
1.036336336,0.551706416,,
1.046546547,0.56541466,,
1.056756757,0.578839883,,
1.066966967,0.592013139,,
1.077177177,0.60496093,,
1.087387387,0.617706036,,
1.097597598,0.630268176,,
1.107807808,0.642664521,,
1.118018018,0.654910104,,
1.128228228,0.667018157,,
1.138438438,0.679000381,,
1.148648649,0.690867166,,
1.158858859,0.702627776,,
1.169069069,0.714290503,,
1.179279279,0.725862793,,
1.189489489,0.737351354,,
1.1996997,0.74876225,,
1.20990991,0.760100973,,
1.22012012,0.771372517,,
1.23033033,0.782581429,,
1.240540541,0.793731861,,
1.250750751,0.804827614,,
1.260960961,0.815872173,,
1.271171171,0.82686874,,
1.281381381,0.837820262,,
1.291591592,0.84872946,,
1.301801802,0.859598844,,
1.312012012,0.870430739,,
1.322222222,0.8812273,,
1.332432432,0.891990527,,
1.342642643,0.902722277,,
1.352852853,0.913424282,,
1.363063063,0.924098152,,
1.373273273,0.934745393,,
1.383483483,0.945367409,,
1.393693694,0.955965516,,
1.403903904,0.966540943,,
1.414114114,0.977094844,,
1.424324324,0.987628302,,
1.434534535,0.998142333,,
1.444744745,1.008637892,,
1.454954955,1.019115878,,
1.465165165,1.029577137,,
1.475375375,1.040022468,,
1.485585586,1.050452622,,
1.495795796,1.060868311,,
1.506006006,1.071270204,,
1.516216216,1.081658937,,
1.526426426,1.092035109,,
1.536636637,1.102399289,,
1.546846847,1.112752014,,
1.557057057,1.123093795,,
1.567267267,1.133425116,,
1.577477477,1.143746436,,
1.587687688,1.15405819,,
1.597897898,1.164360793,,
1.608108108,1.17465464,,
1.618318318,1.184940104,,
1.628528529,1.195217542,,
1.638738739,1.205487294,,
1.648948949,1.215749683,,
1.659159159,1.226005017,,
1.669369369,1.23625359,,
1.67957958,1.246495682,,
1.68978979,1.25673156,,
1.7,1.266961481,,
1.71021021,1.277185687,,
1.72042042,1.287404413,,
1.730630631,1.29761788,,
1.740840841,1.307826302,,
1.751051051,1.318029882,,
1.761261261,1.328228816,,
1.771471471,1.33842329,,
1.781681682,1.348613483,,
1.791891892,1.358799565,,
1.802102102,1.368981701,,
1.812312312,1.379160049,,
1.822522523,1.389334758,,
1.832732733,1.399505974,,
1.842942943,1.409673835,,
1.853153153,1.419838475,,
1.863363363,1.43000002,,
1.873573574,1.440158594,,
1.883783784,1.450314314,,
1.893993994,1.460467294,,
1.904204204,1.470617642,,
1.914414414,1.480765463,,
1.924624625,1.490910857,,
1.934834835,1.501053921,,
1.945045045,1.511194747,,
1.955255255,1.521333426,,
1.965465465,1.531470043,,
1.975675676,1.541604681,,
1.985885886,1.551737419,,
1.996096096,1.561868335,,
2.006306306,1.571997501,,
2.016516517,1.58212499,,
2.026726727,1.59225087,,
2.036936937,1.602375206,,
2.047147147,1.612498063,,
2.057357357,1.622619501,,
2.067567568,1.63273958,,
2.077777778,1.642858357,,
2.087987988,1.652975887,,
2.098198198,1.663092222,,
2.108408408,1.673207414,,
2.118618619,1.683321512,,
2.128828829,1.693434564,,
2.139039039,1.703546616,,
2.149249249,1.713657711,,
2.159459459,1.723767893,,
2.16966967,1.733877203,,
2.17987988,1.743985681,,
2.19009009,1.754093365,,
2.2003003,1.764200292,,
2.210510511,1.774306499,,
2.220720721,1.78441202,,
2.230930931,1.794516888,,
2.241141141,1.804621136,,
2.251351351,1.814724795,,
2.261561562,1.824827895,,
2.271771772,1.834930466,,
2.281981982,1.845032535,,
2.292192192,1.85513413,,
2.302402402,1.865235277,,
2.312612613,1.875336002,,
2.322822823,1.885436328,,
2.333033033,1.895536281,,
2.343243243,1.905635883,,
2.353453453,1.915735156,,
2.363663664,1.925834122,,
2.373873874,1.935932801,,
2.384084084,1.946031213,,
2.394294294,1.956129379,,
2.404504505,1.966227316,,
2.414714715,1.976325044,,
2.424924925,1.986422578,,
2.435135135,1.996519938,,
2.445345345,2.006617138,,
2.455555556,2.016714195,,
2.465765766,2.026811124,,
2.475975976,2.03690794,,
2.486186186,2.047004658,,
2.496396396,2.057101291,,
2.506606607,2.067197852,,
2.516816817,2.077294356,,
2.527027027,2.087390814,,
2.537237237,2.097487238,,
2.547447447,2.107583641,,
2.557657658,2.117680033,,
2.567867868,2.127776426,,
2.578078078,2.137872831,,
2.588288288,2.147969257,,
2.598498498,2.158065714,,
2.608708709,2.168162213,,
2.618918919,2.178258762,,
2.629129129,2.188355371,,
2.639339339,2.198452047,,
2.64954955,2.208548801,,
2.65975976,2.218645639,,
2.66996997,2.228742569,,
2.68018018,2.2388396,,
2.69039039,2.248936738,,
2.700600601,2.259033991,,
2.710810811,2.269131365,,
2.721021021,2.279228867,,
2.731231231,2.289326504,,
2.741441441,2.299424281,,
2.751651652,2.309522204,,
2.761861862,2.31962028,,
2.772072072,2.329718514,,
2.782282282,2.339816911,,
2.792492492,2.349915476,,
2.802702703,2.360014214,,
2.812912913,2.370113131,,
2.823123123,2.380212231,,
2.833333333,2.390311517,,
2.843543544,2.400410995,,
2.853753754,2.41051067,,
2.863963964,2.420610543,,
2.874174174,2.430710621,,
2.884384384,2.440810905,,
2.894594595,2.450911401,,
2.904804805,2.461012111,,
2.915015015,2.471113039,,
2.925225225,2.481214187,,
2.935435435,2.49131556,,
2.945645646,2.501417159,,
2.955855856,2.511518989,,
2.966066066,2.52162105,,
2.976276276,2.531723347,,
2.986486486,2.541825881,,
2.996696697,2.551928656,,
3.006906907,2.562031672,,
3.017117117,2.572134933,,
3.027327327,2.582238441,,
3.037537538,2.592342197,,
3.047747748,2.602446204,,
3.057957958,2.612550463,,
3.068168168,2.622654977,,
3.078378378,2.632759746,,
3.088588589,2.642864773,,
3.098798799,2.652970059,,
3.109009009,2.663075606,,
3.119219219,2.673181414,,
3.129429429,2.683287486,,
3.13963964,2.693393822,,
3.14984985,2.703500424,,
3.16006006,2.713607292,,
3.17027027,2.723714428,,
3.18048048,2.733821833,,
3.190690691,2.743929508,,
3.200900901,2.754037454,,
3.211111111,2.764145671,,
3.221321321,2.77425416,,
3.231531532,2.784362922,,
3.241741742,2.794471958,,
3.251951952,2.804581268,,
3.262162162,2.814690853,,
3.272372372,2.824800713,,
3.282582583,2.834910849,,
3.292792793,2.845021262,,
3.303003003,2.855131951,,
3.313213213,2.865242917,,
3.323423423,2.875354161,,
3.333633634,2.885465682,,
3.343843844,2.895577482,,
3.354054054,2.905689559,,
3.364264264,2.915801915,,
3.374474474,2.925914549,,
3.384684685,2.936027461,,
3.394894895,2.946140653,,
3.405105105,2.956254122,,
3.415315315,2.966367871,,
3.425525526,2.976481898,,
3.435735736,2.986596204,,
3.445945946,2.996710788,,
3.456156156,3.006825651,,
3.466366366,3.016940792,,
3.476576577,3.027056212,,
3.486786787,3.037171909,,
3.496996997,3.047287884,,
3.507207207,3.057404137,,
3.517417417,3.067520666,,
3.527627628,3.077637473,,
3.537837838,3.087754557,,
3.548048048,3.097871917,,
3.558258258,3.107989554,,
3.568468468,3.118107466,,
3.578678679,3.128225653,,
3.588888889,3.138344116,,
3.599099099,3.148462853,,
3.609309309,3.158581865,,
3.61951952,3.16870115,,
3.62972973,3.178820708,,
3.63993994,3.18894054,,
3.65015015,3.199060644,,
3.66036036,3.20918102,,
3.670570571,3.219301667,,
3.680780781,3.229422585,,
3.690990991,3.239543774,,
3.701201201,3.249665232,,
3.711411411,3.259786959,,
3.721621622,3.269908956,,
3.731831832,3.28003122,,
3.742042042,3.290153752,,
3.752252252,3.300276551,,
3.762462462,3.310399616,,
3.772672673,3.320522947,,
3.782882883,3.330646544,,
3.793093093,3.340770404,,
3.803303303,3.350894528,,
3.813513514,3.361018916,,
3.823723724,3.371143566,,
3.833933934,3.381268478,,
3.844144144,3.391393651,,
3.854354354,3.401519084,,
3.864564565,3.411644778,,
3.874774775,3.42177073,,
3.884984985,3.431896941,,
3.895195195,3.442023409,,
3.905405405,3.452150134,,
3.915615616,3.462277116,,
3.925825826,3.472404353,,
3.936036036,3.482531845,,
3.946246246,3.492659591,,
3.956456456,3.50278759,,
3.966666667,3.512915842,,
3.976876877,3.523044346,,
3.987087087,3.533173101,,
3.997297297,3.543302106,,
4.007507508,3.553431361,,
4.017717718,3.563560864,,
4.027927928,3.573690616,,
4.038138138,3.583820614,,
4.048348348,3.59395086,,
4.058558559,,,4.058558559
4.068768769,,,4.068768769
4.078978979,,,4.078978979
4.089189189,,,4.089189189
4.099399399,,,4.099399399
4.10960961,,,4.10960961
4.11981982,,,4.11981982
4.13003003,,,4.13003003
4.14024024,,,4.14024024
4.15045045,,,4.15045045
4.160660661,,,4.160660661
4.170870871,,,4.170870871
4.181081081,,,4.181081081
4.191291291,,,4.191291291
4.201501502,,,4.201501502
4.211711712,,,4.211711712
4.221921922,,,4.221921922
4.232132132,,,4.232132132
4.242342342,,,4.242342342
4.252552553,,,4.252552553
4.262762763,,,4.262762763
4.272972973,,,4.272972973
4.283183183,,,4.283183183
4.293393393,,,4.293393393
4.303603604,,,4.303603604
4.313813814,,,4.313813814
4.324024024,,,4.324024024
4.334234234,,,4.334234234
4.344444444,,,4.344444444
4.354654655,,,4.354654655
4.364864865,,,4.364864865
4.375075075,,,4.375075075
4.385285285,,,4.385285285
4.395495495,,,4.395495495
4.405705706,,,4.405705706
4.415915916,,,4.415915916
4.426126126,,,4.426126126
4.436336336,,,4.436336336
4.446546547,,,4.446546547
4.456756757,,,4.456756757
4.466966967,,,4.466966967
4.477177177,,,4.477177177
4.487387387,,,4.487387387
4.497597598,,,4.497597598
4.507807808,,,4.507807808
4.518018018,,,4.518018018
4.528228228,,,4.528228228
4.538438438,,,4.538438438
4.548648649,,,4.548648649
4.558858859,,,4.558858859
4.569069069,,,4.569069069
4.579279279,,,4.579279279
4.589489489,,,4.589489489
4.5996997,,,4.5996997
4.60990991,,,4.60990991
4.62012012,,,4.62012012
4.63033033,,,4.63033033
4.640540541,,,4.640540541
4.650750751,,,4.650750751
4.660960961,,,4.660960961
4.671171171,,,4.671171171
4.681381381,,,4.681381381
4.691591592,,,4.691591592
4.701801802,,,4.701801802
4.712012012,,,4.712012012
4.722222222,,,4.722222222
4.732432432,,,4.732432432
4.742642643,,,4.742642643
4.752852853,,,4.752852853
4.763063063,,,4.763063063
4.773273273,,,4.773273273
4.783483483,,,4.783483483
4.793693694,,,4.793693694
4.803903904,,,4.803903904
4.814114114,,,4.814114114
4.824324324,,,4.824324324
4.834534535,,,4.834534535
4.844744745,,,4.844744745
4.854954955,,,4.854954955
4.865165165,,,4.865165165
4.875375375,,,4.875375375
4.885585586,,,4.885585586
4.895795796,,,4.895795796
4.906006006,,,4.906006006
4.916216216,,,4.916216216
4.926426426,,,4.926426426
4.936636637,,,4.936636637
4.946846847,,,4.946846847
4.957057057,,,4.957057057
4.967267267,,,4.967267267
4.977477477,,,4.977477477
4.987687688,,,4.987687688
4.997897898,,,4.997897898
5.008108108,,,5.008108108
5.018318318,,,5.018318318
5.028528529,,,5.028528529
5.038738739,,,5.038738739
5.048948949,,,5.048948949
5.059159159,,,5.059159159
5.069369369,,,5.069369369
5.07957958,,,5.07957958
5.08978979,,,5.08978979
5.1,,,5.1

==> PlotData/variance_results.csv <==
gamma,var_G1,var_G1.5,var_G2,var_G200
0.01,0.9911585608694538,0.9911830678287241,0.9912596526367945,0.9910918658676974
0.035,0.9719991482171405,0.9717506749507109,0.9715708071991968,0.9722478183906231
0.060000000000000005,0.9525736184632642,0.9520839736810278,0.9522871518520157,0.9520580965262982
0.085,0.9336374500141223,0.9336391424602807,0.9334211842457756,0.9334935444072682
0.11,0.91517813954716,0.9154169681436746,0.9156650343629464,0.9155145049082836
0.135,0.8976148561682651,0.89676336676731,0.8973967184328447,0.896682948530147
0.16000000000000003,0.8804265174445565,0.8798298935373317,0.8797229796642371,0.8797025584439568
0.18500000000000003,0.8638607494176032,0.8623445714594886,0.8628511456099838,0.8634894052238387
0.21000000000000002,0.8463446734990969,0.8472261475137972,0.8468957481933124,0.8470852950871719
0.23500000000000001,0.8315947762272362,0.8316480272158636,0.8314526401805884,0.8311785073865272
0.26,0.8157028414626046,0.8159380689415068,0.8166482835409876,0.8164686620355592
0.28500000000000003,0.8009014015704355,0.8012447142744469,0.8013628417889953,0.8009072713175047
0.31000000000000005,0.7876928962054022,0.788072783489226,0.786817875061935,0.7867575470611035
0.335,0.7738381285536481,0.7740413890468307,0.7734057231081491,0.7734936267382223
0.36000000000000004,0.7598197126255345,0.7610327809629189,0.7601604938594319,0.7611335229123877
0.385,0.7469843699866666,0.7478106051126685,0.7465476486242936,0.7474997073832329
0.41000000000000003,0.735312102389984,0.7352732696814441,0.734878083081428,0.7343566229371913
0.43500000000000005,0.7236899941885516,0.7232354929425521,0.7228579365869696,0.7238282393218984
0.46,0.7118285333893112,0.7118928591435628,0.7114066300082298,0.7115160442779283
0.48500000000000004,0.7005118507902379,0.7008022358548959,0.6986456566266852,0.6996871917100196
0.51,0.6885672417460416,0.6886228966322302,0.6895679448401951,0.6903804789950484
0.535,0.6778717109997014,0.6780847362456323,0.6783530271186,0.6777320025601032
0.56,0.6670487992639538,0.6675969196386206,0.6686176469740368,0.6681873633988294
0.5850000000000001,0.657243907556126,0.6577243058432868,0.658120189534526,0.657268069221221
0.6100000000000001,0.647028778717446,0.6485127362430182,0.6468660180744863,0.6484677892666237
0.635,0.6392458308951651,0.6386656540405979,0.6384179249816574,0.6385726509166091
0.66,0.629150463309985,0.6294451355897569,0.6289091794631376,0.6293709650386042
0.685,0.6205865658394688,0.6199549502883791,0.6212667114340629,0.6198334952981308
0.7100000000000001,0.616092664485284,0.6111789962599252,0.6121355539625832,0.6112919473501912
0.7350000000000001,0.6119871943175745,0.6031579625593211,0.602839659529017,0.6032427306434595
0.76,0.6123467321508127,0.5954901379929051,0.593410407420263,0.5949099097452901
0.785,0.6164939720721622,0.5864170993576507,0.5865982645197835,0.5862216858709347
0.81,0.6244986513451298,0.5785078165636361,0.5785389417691817,0.5786255766144734
0.8350000000000001,0.6355180821585633,0.5717351027962941,0.5703918692761731,0.5707898382077661
0.8600000000000001,0.6470911657031505,0.564342858577191,0.5631444072155535,0.5635619012345274
0.885,0.6597097739249613,0.5563559826987446,0.5561407194399499,0.5572036661583762
0.91,0.67352437389497,0.5497252173424719,0.5491768860330556,0.5487859468540321
0.935,0.6849395998338309,0.5417987048381785,0.5428451123072308,0.5430119004408079
0.9600000000000001,0.6965433796626929,0.534690247894682,0.5356666281485483,0.5360967850280901
0.9850000000000001,0.7079534483963056,0.5296744427139211,0.5296545805886563,0.528311241540741
1.01,0.7189778296677062,0.5229677962861072,0.522920986480642,0.5232421103209084
1.0350000000000001,0.7280930755949042,0.5162471403950943,0.5172368851293716,0.5160836328851431
1.06,0.7357020085462833,0.5112596588200103,0.5092043442186778,0.5105660051550956
1.085,0.7431163970429484,0.5051687921166157,0.504356178016675,0.5038755248358188
1.11,0.7498042716569818,0.49809813246178825,0.4984346569718399,0.49997642429534345
1.135,0.7555974578118747,0.49323834066533473,0.4921171087719214,0.49258237199748295
1.1600000000000001,0.7607416433199649,0.48911410368344066,0.486481735072675,0.4869572911061503
1.185,0.765543937861265,0.4840458432011068,0.4813966015993379,0.4810625551062016
1.2100000000000002,0.7691246886121839,0.48075910947878137,0.4762566333771647,0.4756877124343558
1.235,0.7725278302705156,0.47817754721380873,0.47056246770598803,0.470418432357986
1.26,0.7753164436721601,0.47574199343595874,0.4646779983098214,0.46583472820856814
1.2850000000000001,0.778302754021521,0.47459278172620223,0.4606672415079657,0.4604931832751868
1.31,0.780645340155673,0.4748394592825196,0.45459704083899805,0.4548194699747816
1.3350000000000002,0.782857990460735,0.47601699461313607,0.4505221960750998,0.4492355203233662
1.36,0.7847519125882697,0.47772025387773887,0.44560884528211336,0.4457762736706886
1.385,0.7866262828106131,0.48116038471345907,0.4400256476512759,0.440775197119173
1.4100000000000001,0.7883196610724723,0.48462211881990125,0.4350214356648126,0.4359557300933726
1.435,0.7894897005035837,0.4874658203597182,0.430284145383818,0.43066130168550326
1.4600000000000002,0.7907846780775888,0.49267495395393957,0.4270612661001758,0.4262829779007524
1.485,0.7919074907279543,0.4977576503885222,0.4224532348584385,0.4219884753342958
1.51,0.7928268946129884,0.5033354792684828,0.41743004402423217,0.41809136327206514
1.5350000000000001,0.793576823829442,0.5087169600173473,0.4136715902429187,0.4124160012164894
1.56,0.7944099735577904,0.5150314376171962,0.4095550905727308,0.40862436520507345
1.5850000000000002,0.7949571611948516,0.5196335907395185,0.4058736782396641,0.40504654871570117
1.61,0.7957111195234929,0.5261077637656703,0.40148187836757204,0.4005291869893609
1.635,0.7962268990928765,0.5310893660521335,0.397692207217331,0.39818193348634656
1.6600000000000001,0.7967015298610153,0.5376117206187355,0.3943107366419009,0.3924596561813771
1.685,0.7971520074514669,0.542784056660518,0.3909086391508944,0.3900708995991128
1.7100000000000002,0.7974970138159985,0.5487556752011294,0.3887020090377916,0.38534492707533113
1.735,0.7978687242678681,0.5544479571869169,0.38464400992782644,0.38240785775647107
1.76,0.7981186141901573,0.5599668466585394,0.3819331994398296,0.3784415615063867
1.7850000000000001,0.7983601903113378,0.5650566873235917,0.38121334440219584,0.37461119717505087
1.81,0.7985920724660488,0.5706200130546402,0.37821276320542574,0.37099351003169984
1.8350000000000002,0.7987931581409347,0.5744723103171779,0.37697939279825,0.36867152103055795
1.86,0.7989443451186192,0.5801686995935796,0.3746339418265393,0.3642179286814088
1.885,0.7990363752850608,0.5841467661812632,0.37429408404843467,0.35920426635297736
1.9100000000000001,0.7991238675937749,0.5883565096864529,0.3740705839560937,0.35692600951239756
1.935,0.7991613487780951,0.5923214483363854,0.3740943539031519,0.354141765093022
1.9600000000000002,0.7991944038499181,0.5967422083455445,0.373429937348862,0.35034708351268345
1.985,0.7992231876360126,0.6003615100774057,0.3740936833725197,0.348295380386939
2.01,0.7992267664711675,0.6045697273242671,0.37528117026025,0.34434671952918444
2.0349999999999997,0.7992267664711675,0.6079477886879531,0.37627895337574163,0.34169999174137633
2.06,0.7992267664711675,0.6108246621870453,0.37668296243390675,0.33753869031924627
2.085,0.7992267664711675,0.6143825380398773,0.37921497773521107,0.33512304415386956
2.11,0.7992267664711675,0.6169793270035366,0.38106760021653074,0.3312076532946467
2.135,0.7992267664711675,0.6202312640274354,0.3833602137904469,0.328306715751637
2.1599999999999997,0.7992267664711675,0.6237067812523218,0.38579298192279626,0.3267911822796788
2.185,0.7992267664711675,0.6258648333899821,0.3877325505954154,0.32350243949828
2.21,0.7992267664711675,0.6283302370183871,0.39047176891717145,0.3213146767562043
2.235,0.7992267664711675,0.6311880175190994,0.3932254206028467,0.3177590958620471
2.26,0.7992267664711675,0.6334351096045793,0.396213681867781,0.31564019347407574
2.2849999999999997,0.7992267664711675,0.635945721565291,0.3994192923790952,0.3125705507003133
2.31,0.7992267664711675,0.6379948701601447,0.4024920576671532,0.30939141880717574
2.335,0.7992267664711675,0.6400473057700445,0.40504074181501465,0.30659138843648603
2.36,0.7992267664711675,0.6420935816964704,0.40748972482851925,0.30361545474649
2.385,0.7992267664711675,0.643691568448537,0.4114669330387928,0.30195620989517974
2.41,0.7992267664711675,0.6456155468280216,0.41468922896918053,0.29928592332155374
2.435,0.7992267664711675,0.6472340469054493,0.4171865426893652,0.2961910099272777
2.46,0.7992267664711675,0.6487907318976425,0.4214212341589033,0.2936969321771327
2.485,0.7992267664711675,0.6502894178563605,0.4248677669326142,0.2907792382159709
2.51,0.7992267664711675,0.6519482903073123,0.4272669792782662,0.28952272867594114
2.535,0.7992267664711675,0.6532838867968761,0.43039498264811155,0.2866810865981107
2.56,0.7992267664711675,0.6547618625967216,0.43432293572300323,0.283746594814652
2.585,0.7992267664711675,0.655915935827964,0.4373375146485136,0.2821716515360247
2.61,0.7992267664711675,0.6572457057077385,0.44094918613118933,0.2800391577196526
2.635,0.7992267664711675,0.6584693768184184,0.44409162399170193,0.27715882931946495
2.66,0.7992267664711675,0.6595796488996521,0.44696003737739426,0.2749910277606696
2.685,0.7992267664711675,0.6605981723657895,0.4499423505699529,0.27332567363752286
2.71,0.7992267664711675,0.66174461444653,0.4526755118055983,0.27123569913373485
2.735,0.7992267664711675,0.6628185473197875,0.45538186252994833,0.268825499072846
2.76,0.7992267664711675,0.6637577806050543,0.4586117582229448,0.26693686807094436
2.785,0.7992267664711675,0.6646214771396698,0.4610645297539625,0.26427978737671454
2.81,0.7992267664711675,0.6655951332213021,0.46384779608742077,0.2626280844056083
2.835,0.7992267664711675,0.666326902724138,0.4666040710167163,0.2607285901604508
2.86,0.7992267664711675,0.6671309317847709,0.4696498020589823,0.25729055709617227
2.885,0.7992267664711675,0.6680503616534929,0.471883995381204,0.25540343245917346
2.91,0.7992267664711675,0.6687076797639505,0.47474220575079273,0.25411480760946503
2.935,0.7992267664711675,0.669354702177262,0.4774063392207053,0.2514441067435648
2.96,0.7992267664711675,0.6700865862251079,0.48001653590003723,0.24879939913812327
2.985,0.7992267664711675,0.6707965955525518,0.482203299351702,0.24737435819480694
3.01,0.7992267664711675,0.6714031797473213,0.4844628864663276,0.2463099030664048
3.035,0.7992267664711675,0.6720046626083153,0.4871921240427865,0.24436084390468782
3.06,0.7992267664711675,0.6725664112545141,0.4896346996186258,0.2425202033318492
3.085,0.7992267664711675,0.6731398693994407,0.49188467250261614,0.23957537167746135
3.11,0.7992267664711675,0.6735579043550319,0.4933919716576543,0.23939471410623783
3.135,0.7992267664711675,0.6740835265249188,0.4959829396848037,0.23648677920242447
3.16,0.7992267664711675,0.6745682950130434,0.4980471908198065,0.23452183104768495
3.185,0.7992267664711675,0.6750368121232295,0.49993526140255085,0.23269236705758356
3.21,0.7992267664711675,0.6754183449200816,0.5023859205873437,0.23161898527022612
3.235,0.7992267664711675,0.6758233351128847,0.5044296775213754,0.2296608499367313
3.26,0.7992267664711675,0.67617021537045,0.5058887769740622,0.22718417766375168
3.285,0.7992267664711675,0.6765561450811525,0.5075432099632342,0.22544441166488233
3.31,0.7992267664711675,0.6769053459659442,0.5095314216897269,0.2243237686323613
3.335,0.7992267664711675,0.6771651005140196,0.5111989054030894,0.2227991971325723
3.36,0.7992267664711675,0.6774938536308626,0.5127116855642252,0.2198345924995197
3.385,0.7992267664711675,0.677837882794536,0.5140525176350214,0.21859959420658984
3.41,0.7992267664711675,0.6780408206907681,0.5155631998045,0.21778032031523403
3.435,0.7992267664711675,0.6783464052003514,0.5174876121638208,0.21625092851882532
3.46,0.7992267664711675,0.6785576831518165,0.5190009368731393,0.21408166749685117
3.485,0.7992267664711675,0.6787914004285264,0.520450081118172,0.2135286285033312
3.51,0.7992267664711675,0.6790084947293967,0.5221002732872344,0.21124747204692632
3.535,0.7992267664711675,0.6792577679714392,0.5233327722697909,0.20958790816148876
3.56,0.7992267664711675,0.6794627181536339,0.5249199722177436,0.20850880807838826
3.585,0.7992267664711675,0.679663648418839,0.5263761615571224,0.20668578636292784
3.61,0.7992267664711675,0.6798297126962857,0.5274098018674968,0.2046820457801967
3.635,0.7992267664711675,0.6799809445631722,0.5289330000629904,0.2035043660219142
3.66,0.7992267664711675,0.6801320277288175,0.5301327992733691,0.20268210015580823
3.685,0.7992267664711675,0.6802483897702917,0.5313269902354435,0.20042033251760707
3.71,0.7992267664711675,0.6803564805875322,0.5327122203330664,0.1998958435076119
3.735,0.7992267664711675,0.6804220942524322,0.5338605834197443,0.19728868204040806
3.76,0.7992267664711675,0.6805113084566342,0.5348640500396361,0.19636443695277742
3.785,0.7992267664711675,0.6806054925994917,0.5360170519856898,0.19405393833114193
3.81,0.7992267664711675,0.6806552184115003,0.5370321799351985,0.1932476526749775
3.835,0.7992267664711675,0.6807381715483056,0.5380341583738186,0.19189599480144257
3.86,0.7992267664711675,0.6807721218482146,0.5391331267089999,0.1906814953769614
3.885,0.7992267664711675,0.6808138761222452,0.5401130126842228,0.18868225345421757
3.91,0.7992267664711675,0.680852031354989,0.5412767933772543,0.18790217806133808
3.935,0.7992267664711675,0.6808932178250993,0.5420041817887835,0.18676923294193432
3.96,0.7992267664711675,0.6809066069035153,0.5430024019583606,0.1853480146153539
3.985,0.7992267664711675,0.6809080251172746,0.5438577784124065,0.18437266248291248

